Whole-Body Control of a Mobile Manipulator using End-to-End Reinforcement Learning

Mobile manipulation is usually achieved by sequentially executing base and manipulator movements. This simplification, however, leads to a loss in efficiency and in some cases a reduction of workspace size. Even though different methods have been proposed to solve Whole-Body Control (WBC) online, they are either limited by a kinematic model or do not allow for reactive, online obstacle avoidance. In order to overcome these drawbacks, in this work, we propose an end-to-end Reinforcement Learning (RL) approach to WBC. We compared our learned controller against a state-of-the-art sampling-based method in simulation and achieved faster overall mission times. In addition, we validated the learned policy on our mobile manipulator RoyalPanda in challenging narrow corridor environments.

==> figures/training_curves/episode_reward.csv <==
Wall time,Step,Value,Smoothed
1579532962.04811,65720.00000,-16.79621,-16.79621
1579532962.06581,65857.00000,-18.13716,-16.86325
1579532962.08055,65587.00000,58.81265,-13.07946
1579532962.08201,66451.00000,-14.27674,-13.13932
1579532962.09125,65754.00000,-17.68304,-13.36651
1579532962.10001,66253.00000,-21.22440,-13.75940
1579532962.10155,66116.00000,-84.73718,-17.30829
1579533023.85880,132718.00000,-19.93892,-17.43982
1579533023.87229,131691.00000,-32.56201,-18.19593
1579533023.88126,132728.00000,-16.84842,-18.12856
1579533023.88265,131712.00000,-24.22802,-18.43353
1579533023.89318,132313.00000,-19.46448,-18.48508
1579533089.09305,197178.00000,-11.68813,-18.14523
1579533089.11008,198300.00000,-40.36981,-19.25646
1579533089.13523,196645.00000,-7.00570,-18.64392
1579533167.97408,264190.00000,-16.15736,-18.51959
1579533167.98569,263194.00000,-18.31676,-18.50945
1579533231.63644,327699.00000,-64.02587,-20.78527
1579533231.63703,328383.00000,-11.14038,-20.30303
1579533231.64988,328950.00000,81.21238,-15.22726
1579533231.65167,328345.00000,-10.11608,-14.97170
1579533293.11224,395062.00000,-56.84573,-17.06540
1579533354.49284,459533.00000,-53.98413,-18.91134
1579533354.50843,460179.00000,-16.08457,-18.77000
1579533354.50937,459548.00000,-83.63544,-22.01327
1579533415.56437,524648.00000,-95.65133,-25.69517
1579533475.29301,590407.00000,-54.17950,-27.11939
1579533535.07548,655525.00000,-54.87994,-28.50742
1579533535.09848,657350.00000,-75.06282,-30.83519
1579533594.14583,722031.00000,-64.56999,-32.52193
1579533653.45162,787576.00000,-98.75720,-35.83369
1579533653.47447,787830.00000,-59.09305,-36.99666
1579533712.41568,852438.00000,-72.75754,-38.78470
1579533771.13069,918469.00000,-100.00000,-41.84547
1579533771.15977,917701.00000,-66.62983,-43.08469
1579533771.16102,919095.00000,-64.42262,-44.15158
1579533830.31315,984458.00000,-57.96676,-44.84234
1579533830.33337,984932.00000,-59.38555,-45.56950
1579533948.70928,1114660.00000,-60.94899,-46.33848
1579534007.19935,1179891.00000,61.67662,-40.93772
1579534419.42594,1639639.00000,82.25105,-34.77828
1579534597.35200,1835223.00000,-55.76335,-35.82754
1579534597.36443,1836236.00000,-65.90752,-37.33154
1579534656.67798,1900631.00000,-60.78813,-38.50437
1579534893.84917,2164687.00000,-36.58104,-38.40820
1579534893.84996,2163793.00000,85.32913,-32.22133
1579534893.87375,2162934.00000,81.40971,-26.53978
1579534953.61438,2229334.00000,81.31624,-21.14698
1579534953.63802,2228644.00000,81.85448,-15.99691
1579534953.63993,2229401.00000,-59.27835,-18.16098
1579535013.50248,2295615.00000,-80.58165,-21.28201
1579535013.51159,2294040.00000,57.71652,-17.33209
1579535073.29325,2359660.00000,81.08870,-12.41105
1579535133.28680,2425643.00000,84.22796,-7.57910
1579535192.74760,2490906.00000,-41.75313,-9.28780
1579535252.55414,2556363.00000,-100.00000,-13.82341
1579535252.58125,2557035.00000,-55.37368,-15.90092
1579535252.58687,2557823.00000,-19.60784,-16.08627
1579535312.75640,2623179.00000,83.58410,-11.10275
1579535372.54713,2688218.00000,-53.88544,-13.24188
1579535432.95180,2752671.00000,-37.29953,-14.44477
1579535492.99848,2819132.00000,-16.66521,-14.55579
1579535493.00998,2818723.00000,-8.75115,-14.26556
1579535552.69406,2884148.00000,-54.67057,-16.28581
1579535552.69840,2885500.00000,78.11575,-11.56573
1579535672.16861,3016026.00000,82.86417,-6.84423
1579535672.21469,3015655.00000,-2.71515,-6.63778
1579535732.54583,3081016.00000,61.42880,-3.23445
1579535732.57551,3080915.00000,59.15461,-0.11500
1579535732.59232,3080579.00000,-12.32605,-0.72555
1579535732.59418,3080247.00000,-51.56429,-3.26749
1579535792.49988,3146800.00000,83.42109,1.06694
1579535792.52627,3146068.00000,78.64857,4.94602
1579535852.47318,3212414.00000,-55.97952,1.89975
1579535912.57844,3277426.00000,77.87306,5.69841
1579535912.60482,3277935.00000,82.09568,9.51828
1579536032.20692,3408846.00000,82.01572,13.14315
1579536032.22090,3409813.00000,76.64377,16.31818
1579536032.25230,3409713.00000,-40.41315,13.48161
1579536032.25564,3409572.00000,-12.04591,12.20524
1579536092.34036,3473771.00000,-26.09306,10.29032
1579536152.14098,3539063.00000,-64.74533,6.53854
1579536211.82298,3605951.00000,-49.74989,3.72412
1579536211.83511,3604941.00000,-8.92034,3.09189
1579536271.67393,3670743.00000,72.31888,6.55324
1579536271.69559,3671006.00000,84.67871,10.45952
1579536271.69621,3671856.00000,76.74313,13.77370
1579536331.90872,3737236.00000,58.26978,15.99850
1579536391.63993,3802187.00000,82.12328,19.30474
1579536391.64306,3802004.00000,79.14491,22.29675
1579536391.65338,3802102.00000,-47.25348,18.81924
1579536451.77420,3868600.00000,82.15047,21.98580
1579536451.79491,3867174.00000,83.37817,25.05542
1579536511.44371,3932947.00000,82.61382,27.93334
1579536511.45788,3933139.00000,-14.70468,25.80144
1579536571.28205,3997825.00000,-40.97667,22.46253
1579536571.28696,3998116.00000,80.24488,25.35165
1579536631.57450,4064424.00000,86.41916,28.40502
1579536631.57766,4064013.00000,77.41110,30.85533
1579536631.60761,4064035.00000,-73.53116,25.63600
1579536751.86083,4195210.00000,81.26919,28.41766
1579536751.87870,4195424.00000,80.78843,31.03620
1579536751.88057,4195982.00000,-45.41581,27.21360
1579536751.89774,4195958.00000,71.61992,29.43392
1579536812.20177,4260332.00000,83.06472,32.11546
1579536872.96525,4327081.00000,82.06703,34.61304
1579536872.98845,4326728.00000,74.77885,36.62133
1579536872.99133,4327223.00000,84.90553,39.03554
1579536933.33328,4391878.00000,81.59204,41.16336
1579536933.33863,4392784.00000,-42.82033,36.96418
1579536993.82538,4456703.00000,86.44603,39.43827
1579536993.84198,4458422.00000,-31.00516,35.91610
1579537054.53525,4522810.00000,-46.81248,31.77967
1579537054.53629,4523932.00000,-43.50516,28.01543
1579537114.97593,4589436.00000,78.28969,30.52914
1579537114.99656,4587972.00000,81.08865,33.05712
1579537115.00670,4588472.00000,83.57512,35.58302
1579537175.75270,4655071.00000,-29.54006,32.32686
1579537175.79247,4653249.00000,-19.02329,29.75936
1579537175.79906,4653497.00000,-47.69854,25.88646
1579537236.19392,4720217.00000,85.37448,28.86086
1579537236.19462,4719126.00000,81.61095,31.49837
1579537236.21216,4719152.00000,81.44729,33.99581
1579537236.21329,4720495.00000,77.69689,36.18087
1579537236.22548,4720466.00000,82.71890,38.50777
1579537297.14296,4786074.00000,22.36759,37.70076
1579537357.44160,4850483.00000,76.26099,39.62877
1579537357.45444,4851176.00000,82.05797,41.75023
1579537417.90471,4917007.00000,-12.50172,39.03763
1579537417.91255,4916916.00000,-24.67154,35.85217
1579537417.93878,4917023.00000,-48.50563,31.63428
1579537417.95690,4916211.00000,-58.95056,27.10504
1579537478.44711,4980860.00000,83.45884,29.92273
1579537478.44843,4981776.00000,82.27120,32.54016
1579537539.77249,5048157.00000,61.38828,33.98256
1579537600.13027,5113662.00000,81.26318,36.34659
1579537661.01795,5177356.00000,78.39001,38.44876
1579537721.69505,5244373.00000,73.93031,40.22284
1579537721.71289,5243219.00000,-51.71937,35.62573
1579537781.80045,5309507.00000,-22.44477,32.72221
1579537781.80750,5308674.00000,87.20553,35.44637
1579537781.82162,5309671.00000,74.88343,37.41822
1579537842.77239,5373978.00000,81.57762,39.62619
1579537903.66492,5440129.00000,-25.19106,36.38533
1579537903.67757,5440229.00000,-15.51635,33.79025
1579537903.68545,5439873.00000,82.19817,36.21064
1579537964.33610,5506566.00000,67.38199,37.76921
1579537964.35252,5505779.00000,82.43223,40.00236
1579538024.82879,5571326.00000,88.22398,42.41344
1579538024.87104,5572516.00000,81.84171,44.38486
1579538085.31077,5637480.00000,57.30646,45.03094
1579538085.32274,5637567.00000,67.55180,46.15698
1579538085.35052,5637051.00000,83.72025,48.03514
1579538145.85795,5702314.00000,-16.80775,44.79300
1579538145.86510,5702752.00000,-15.99272,41.75371
1579538145.87049,5702351.00000,83.16559,43.82431
1579538206.34201,5768421.00000,79.20385,45.59328
1579538206.34883,5769113.00000,82.28767,47.42800
1579538206.36351,5767557.00000,71.39174,48.62619
1579538206.36819,5768687.00000,61.26917,49.25834
1579538328.11140,5898796.00000,-100.00000,41.79542
1579538328.14793,5898354.00000,83.46828,43.87906
1579538328.14816,5898569.00000,-3.32618,41.51880
1579538328.15563,5899696.00000,70.14171,42.94995
1579538388.44726,5964773.00000,85.66459,45.08568
1579538388.45233,5965427.00000,61.89328,45.92606
1579538510.71872,6095292.00000,79.81927,47.62072
1579538510.75161,6095621.00000,-0.52344,45.21351
1579538510.76918,6096886.00000,77.67565,46.83662
1579538631.83350,6227556.00000,-99.02553,39.54351
1579538631.86212,6226451.00000,80.84374,41.60852
1579538631.87449,6227104.00000,81.43688,43.59994
1579538692.26193,6292666.00000,61.07897,44.47389
1579538692.31146,6293151.00000,81.07307,46.30385
1579538753.00432,6358090.00000,-27.88331,42.59449
1579538813.43839,6424446.00000,-18.47318,39.54111
1579538813.44857,6423718.00000,82.20329,41.67422
1579538813.45531,6423680.00000,6.50233,39.91562
1579538874.03626,6489815.00000,79.54887,41.89729
1579538874.03989,6489592.00000,21.44118,40.87448
1579538874.04950,6489268.00000,-100.00000,33.83076
1579538874.05193,6489616.00000,60.48090,35.16326
1579538994.86850,6620442.00000,78.14001,37.31210
1579539115.69853,6751096.00000,-18.50012,34.52149
1579539236.72221,6883128.00000,58.84367,35.73760
1579539297.32951,6948283.00000,51.13647,36.50754
1579539297.34418,6948196.00000,85.57584,38.96096
1579539357.84232,7014106.00000,79.73438,40.99963
1579539418.31655,7078638.00000,59.95237,41.94727
1579539418.34417,7078032.00000,-17.55969,38.97192
1579539418.34708,7079423.00000,-55.41687,34.25248
1579539478.90401,7144099.00000,73.13543,36.19663
1579539478.93809,7144703.00000,73.50684,38.06214
1579539539.05287,7210057.00000,78.28568,40.07331
1579539539.06914,7210312.00000,50.43620,40.59146
1579539539.08142,7210723.00000,-33.82104,36.87083
1579539539.08628,7209743.00000,-23.17739,33.86842
1579539539.08879,7210564.00000,80.67843,36.20892
1579539599.29456,7274541.00000,59.43458,37.37021
1579539599.32935,7275033.00000,66.55504,38.82945
1579539599.33225,7276461.00000,-46.91138,34.54241
1579539659.69264,7340983.00000,-46.40038,30.49527
1579539659.72999,7340815.00000,66.85497,32.31325
1579539720.17730,7407472.00000,-17.43905,29.82564
1579539720.17759,7405735.00000,75.43502,32.10611
1579539720.18389,7406493.00000,81.34444,34.56802
1579539720.18869,7406825.00000,83.02776,36.99101
1579539780.42525,7472258.00000,75.08377,38.89565
1579539780.42561,7472688.00000,-46.40630,34.63055
1579539840.60459,7536930.00000,80.47720,36.92288
1579539840.61792,7538247.00000,-6.03528,34.77497
1579539901.13372,7602287.00000,77.43266,36.90786
1579539901.15612,7602322.00000,79.85886,39.05541
1579539961.93106,7668328.00000,-11.25792,36.53974
1579539961.93812,7668610.00000,-9.49933,34.23779
1579539961.96659,7668285.00000,73.13712,36.18275
1579540021.99432,7734946.00000,-64.88808,31.12921
1579540082.48432,7800718.00000,75.01811,33.32366
1579540142.74070,7864455.00000,-16.94496,30.81023
1579540202.81870,7930666.00000,-42.29937,27.15475
1579540323.72494,8061827.00000,-100.00000,20.79701
1579540323.73916,8062741.00000,79.06168,23.71024
1579540323.75029,8061232.00000,56.58000,25.35373
1579540323.75997,8061212.00000,78.35975,28.00403
1579540384.22133,8128006.00000,-38.62163,24.67275
1579540503.91158,8257708.00000,-8.57105,23.01056
1579540624.69769,8389069.00000,85.87784,26.15392
1579540624.70112,8389161.00000,89.64335,29.32839
1579540624.71693,8389068.00000,-58.68226,24.92786
1579540624.72476,8389148.00000,33.60511,25.36172
1579540624.73808,8390066.00000,75.22985,27.85513
1579540685.11699,8455838.00000,83.80308,30.65253
1579540685.14504,8454658.00000,66.33121,32.43646
1579540685.16599,8456007.00000,81.07108,34.86819
1579540745.56094,8520142.00000,82.07584,37.22857
1579540805.65149,8587175.00000,84.86456,39.61037
1579540805.65520,8587023.00000,-6.04195,37.32776
1579540805.66317,8586639.00000,-100.00000,30.46137
1579540865.97216,8651029.00000,84.19083,33.14784
1579540926.20789,8717807.00000,79.87285,35.48409
1579540986.34036,8783084.00000,80.78978,37.74938
1579540986.38577,8782399.00000,78.76857,39.80034
1579540986.38662,8782602.00000,-50.09307,35.30567
1579541046.56973,8848300.00000,82.06575,37.64367
1579541046.57695,8847962.00000,82.57707,39.89034
1579541107.05987,8914858.00000,-100.00000,32.89582
1579541166.98960,8979676.00000,62.25228,34.36365
1579541166.99188,8980229.00000,86.10421,36.95067
1579541227.61677,9045867.00000,-20.05326,34.10048
1579541227.62520,9045980.00000,76.44569,36.21774
1579541227.64432,9045617.00000,56.54165,37.23393
1579541287.98702,9111028.00000,64.12606,38.57854
1579541288.01651,9110570.00000,-46.53806,34.32271
1579541348.84994,9175307.00000,63.40797,35.77697
1579541348.87207,9175154.00000,-50.36031,31.47011
1579541348.88655,9175617.00000,85.72120,34.18266
1579541469.25031,9307246.00000,-57.64191,29.59143
1579541529.58273,9372907.00000,-15.93975,27.31488
1579541529.59294,9371927.00000,-65.19624,22.68932
1579541529.61189,9372286.00000,67.78366,24.94404
1579541590.18379,9438877.00000,74.12466,27.40307
1579541590.19106,9437247.00000,66.75671,29.37075
1579541590.20825,9437819.00000,-100.00000,22.90221
1579541590.21319,9437459.00000,-49.45613,19.28430
1579541650.18990,9504554.00000,81.35323,22.38774
1579541650.22191,9504359.00000,-17.03871,20.41642
1579541710.21393,9568928.00000,-13.93410,18.69889
1579541830.07594,9700178.00000,65.34945,21.03142
1579541830.07610,9700229.00000,72.88166,23.62393
1579541830.08542,9700700.00000,-79.48216,18.46863
1579541890.39905,9765358.00000,72.23842,21.15712
1579541890.40236,9765297.00000,-40.22944,18.08779
1579541890.40432,9764908.00000,-16.22971,16.37192
1579541890.40460,9765361.00000,-52.49586,12.92853
1579541950.39224,9832331.00000,-47.68243,9.89798
1579542010.64837,9896728.00000,-44.51362,7.17740
1579542070.95736,9963302.00000,80.43813,10.84044
1579542070.96241,9962866.00000,79.66737,14.28178
1579542070.96804,9962566.00000,81.29653,17.63252
1579542131.38917,10028588.00000,81.82515,20.84215
1579542192.19535,10093296.00000,86.11665,24.10588
1579542192.20762,10092913.00000,-100.00000,17.90058
1579542192.21252,10093183.00000,26.58069,18.33459
1579542312.77040,10225030.00000,56.80292,20.25800
1579542372.55744,10289449.00000,80.29008,23.25961
1579542372.56216,10289342.00000,79.62179,26.07772
1579542432.50413,10355910.00000,-20.02915,23.77237
1579542432.51485,10356284.00000,81.62386,26.66495
1579542432.52955,10355112.00000,-49.04105,22.87965
1579542553.33549,10487678.00000,84.35591,25.95346
1579542553.34510,10486628.00000,60.67006,27.68929
1579542613.23612,10553049.00000,79.70113,30.28988
1579542613.24486,10552291.00000,-9.82947,28.28392
1579542673.60913,10618705.00000,-54.41549,24.14895
1579542673.63109,10617913.00000,52.95792,25.58939
1579542733.96447,10682620.00000,-64.84811,21.06752
1579542794.41372,10749788.00000,-21.88642,18.91982
1579542794.43943,10748507.00000,83.01401,22.12453
1579542794.45568,10747995.00000,-14.06128,20.31524
1579542854.95457,10814832.00000,-16.60018,18.46947
1579542854.97696,10813521.00000,85.23983,21.80799
1579542915.50378,10880470.00000,-58.49406,17.79289
1579542976.13860,10944694.00000,-33.17514,15.24448
1579542976.16102,10946114.00000,84.76310,18.72041
1579542976.19087,10945383.00000,75.46224,21.55751
1579543036.29759,11011908.00000,81.76227,24.56774
1579543036.31243,11010847.00000,-85.40026,19.06934
1579543036.32695,11010060.00000,81.46864,22.18931
1579543097.05732,11077507.00000,-57.68608,18.19554
1579543097.06113,11076137.00000,-52.78137,14.64669
1579543157.81221,11142600.00000,80.03868,17.91629
1579543218.13785,11207976.00000,-75.69703,13.23563
1579543218.14600,11207130.00000,-100.00000,7.57385
1579543460.05285,11469855.00000,-96.74136,2.35809
1579543460.06543,11469684.00000,83.11263,6.39581
1579543581.24339,11600019.00000,82.24906,10.18848
1579543581.28151,11600386.00000,-46.26135,7.36598
1579543641.37563,11666876.00000,-73.97643,3.29886
1579543641.37970,11665443.00000,70.03495,6.63567
1579543641.39960,11665992.00000,79.57902,10.28284
1579543641.40357,11666513.00000,-100.00000,4.76869
1579543701.72497,11731628.00000,-100.00000,-0.46974
1579543701.72984,11731777.00000,-46.71016,-2.78176
1579543762.17824,11797437.00000,81.51498,1.43308
1579543762.18842,11797342.00000,85.21623,5.62223
1579543883.28456,11928928.00000,82.46693,9.46447
1579543883.32444,11928710.00000,-8.95442,8.54352
1579543943.67637,11993842.00000,-100.00000,3.11635
1579544004.35862,12059612.00000,-26.75685,1.62269
1579544004.37925,12059326.00000,82.19014,5.65106
1579544064.86416,12124977.00000,-50.37360,2.84983
1579544064.86689,12125989.00000,-54.54766,-0.02005
1579544125.50918,12190873.00000,68.55260,3.40858
1579544186.12249,12256445.00000,-18.55504,2.31040
1579544186.13041,12256404.00000,-12.88027,1.55087
1579544186.13126,12255573.00000,66.35073,4.79086
1579544186.16523,12257234.00000,-15.88501,3.75707
1579544247.20845,12322291.00000,-54.60265,0.83908
1579544247.22278,12321068.00000,-18.20872,-0.11331
1579544247.23319,12321364.00000,85.53725,4.16922
1579544367.87421,12451995.00000,85.16516,8.21902
1579544427.82822,12517499.00000,80.23801,11.81997
1579544427.83652,12517879.00000,-100.00000,6.22897
1579544427.84492,12518124.00000,-89.80325,1.42736
1579544427.85105,12518856.00000,43.95045,3.55351
1579544427.87126,12517822.00000,-23.18475,2.21660
1579544427.87591,12517529.00000,0.39321,2.12543
1579544488.02551,12583240.00000,-100.00000,-2.98084
1579544488.03998,12583082.00000,87.39027,1.53771
1579544548.56810,12650214.00000,-45.13581,-0.79596
1579544548.57578,12649606.00000,-100.00000,-5.75616
1579544548.61112,12648527.00000,84.23962,-1.25637
1579544669.19648,12780515.00000,64.71320,2.04210
1579544669.20347,12780859.00000,-100.00000,-3.06000
1579544669.22531,12779960.00000,64.26373,0.30619
1579544729.29078,12846577.00000,86.22216,4.60198
1579544729.31853,12845238.00000,84.70354,8.60706
1579544849.37008,12976558.00000,82.06663,12.28004
1579545089.45473,13238984.00000,79.86674,15.65937
1579545089.46326,13240106.00000,66.29042,18.19093
1579545089.46619,13239450.00000,82.34853,21.39881
1579545089.47166,13238740.00000,87.33973,24.69585
1579545149.80343,13305203.00000,80.05175,27.46365
1579545210.07488,13371258.00000,53.55095,28.76801
1579545270.12229,13435640.00000,84.50124,31.55467
1579545270.12617,13436738.00000,86.50570,34.30223
1579545270.15071,13436126.00000,84.70536,36.82238
1579545330.60566,13501008.00000,81.52045,39.05729
1579545330.61028,13500569.00000,-100.00000,32.10442
1579545390.92135,13566117.00000,-100.00000,25.49920
1579545451.05925,13631634.00000,69.54516,27.70150
1579545451.06879,13632755.00000,79.39140,30.28599
1579545632.24094,13828620.00000,82.98994,32.92119
1579545632.25234,13830073.00000,-63.17694,28.11628
1579545632.25974,13828968.00000,-14.94724,25.96311
1579545692.67825,13893697.00000,79.32840,28.63137
1579545692.69566,13895637.00000,-71.31282,23.63416
1579545692.71526,13894190.00000,-100.00000,17.45245
1579545692.73350,13895463.00000,60.29873,19.59477
1579545813.27696,14026077.00000,-59.73698,15.62818
1579545813.28902,14025701.00000,-22.70230,13.71166
1579545934.87229,14156199.00000,-30.46800,11.50267
1579545934.88384,14156895.00000,-91.43952,6.35556
1579546056.01253,14288822.00000,84.49334,10.26245
1579546115.86425,14352693.00000,53.71924,12.43529
1579546237.19495,14483839.00000,-8.49312,11.38887
1579546237.21424,14484755.00000,3.82745,11.01080
1579546357.81719,14616056.00000,77.64233,14.34238
1579546357.82671,14616316.00000,-100.00000,8.62526
1579546357.83022,14616422.00000,45.98916,10.49345
1579546418.45251,14681533.00000,61.19352,13.02846
1579546418.47435,14681848.00000,80.77586,16.41583
1579546418.49247,14681912.00000,-100.00000,10.59504
1579546418.49997,14681153.00000,80.78878,14.10472
1579546479.16316,14746038.00000,-100.00000,8.39949
1579546539.95781,14811243.00000,-93.90961,3.28403
1579546539.96614,14812077.00000,-40.84430,1.07762
1579546600.65910,14878200.00000,-100.00000,-3.97627
1579546661.63518,14943297.00000,76.65022,0.05506
1579546661.65791,14944185.00000,-18.33403,-0.86440
1579546661.66215,14943088.00000,85.28857,3.44325
1579546842.91137,15140238.00000,81.11897,7.32704
1579546842.92101,15140685.00000,80.01617,10.96150
1579546842.94010,15140064.00000,56.55043,13.24094
1579546903.62438,15204805.00000,-47.38716,10.20954
1579546903.63478,15206208.00000,85.91228,13.99467
1579546903.63568,15205343.00000,81.61734,17.37581
1579546964.16836,15270338.00000,-40.98945,14.45754
1579547085.13589,15401852.00000,82.39645,17.85449
1579547146.32573,15466820.00000,74.37991,20.68076
1579547206.94105,15533605.00000,-48.98731,17.19736
1579547206.94575,15532901.00000,-46.92524,13.99123
1579547206.94757,15532655.00000,-74.75925,9.55370
1579547206.96082,15533533.00000,87.96068,13.47405
1579547206.96664,15533617.00000,76.17783,16.60924
1579547267.77597,15598006.00000,79.40882,19.74922
1579547328.45748,15663850.00000,79.90466,22.75699
1579547388.68110,15728954.00000,-61.31733,18.55328
1579547448.87497,15795648.00000,-58.46124,14.70255
1579547448.88850,15794419.00000,-8.18147,13.55835
1579547448.91706,15794890.00000,82.34338,16.99760
1579547508.86871,15860951.00000,81.81151,20.23830
1579547508.89984,15860386.00000,77.80236,23.11650
1579547569.40344,15926534.00000,-100.00000,16.96067
1579547569.40929,15926829.00000,86.71651,20.44847
1579547690.62039,16057838.00000,83.44929,23.59851
1579547751.47537,16123750.00000,-90.81100,17.87803
1579547811.63465,16188447.00000,85.59141,21.26370
1579547872.33266,16253799.00000,-73.20321,16.54036
1579547932.31522,16319620.00000,86.71844,20.04926
1579547932.36560,16318662.00000,-13.18342,18.38763
1579547992.60967,16384322.00000,-24.54835,16.24083
1579548053.21316,16450316.00000,10.54081,15.95583
1579548174.12024,16582648.00000,-100.00000,10.15803
1579548174.12926,16581025.00000,79.18676,13.60947
1579548234.35054,16647889.00000,85.58621,17.20831
1579548295.07202,16711682.00000,-6.61948,16.01692
1579548416.34675,16843909.00000,80.11973,19.22206
1579548416.35992,16843781.00000,63.00203,21.41106
1579548416.37795,16843178.00000,79.80663,24.33084
1579548476.70658,16908540.00000,-90.85440,18.57157
1579548476.73814,16908835.00000,80.22726,21.65436
1579548476.74761,16909440.00000,-7.77406,20.18294
1579548476.74938,16910247.00000,44.76714,21.41215
1579548536.45813,16975043.00000,62.35297,23.45919
1579548657.31377,17105585.00000,-75.32357,18.52005
1579548657.31952,17105073.00000,83.52895,21.77050
1579548657.35525,17106701.00000,84.13554,24.88875
1579548657.35676,17105681.00000,71.99179,27.24390
1579548717.53544,17171232.00000,-58.78076,22.94267
1579548777.59279,17236600.00000,-100.00000,16.79553
1579548777.59573,17235989.00000,-100.00000,10.95576
1579548777.61793,17237006.00000,-100.00000,5.40797
1579548837.67414,17302703.00000,-92.62656,0.50624
1579549018.15882,17499786.00000,-100.00000,-4.51907
1579549018.19271,17500043.00000,-100.00000,-9.29312
1579549137.98737,17629657.00000,-59.87772,-11.82235
1579549137.99519,17631031.00000,-42.65703,-13.36408
1579549258.41305,17762106.00000,-14.06532,-13.39914
1579549318.42941,17826500.00000,79.73932,-8.74222
1579549439.81075,17957733.00000,-53.77867,-10.99404
1579549439.81354,17958345.00000,-19.06196,-11.39744
1579549439.83454,17958907.00000,57.71680,-7.94173
1579549500.19195,18023249.00000,79.54738,-3.56727
1579549560.65690,18089059.00000,-56.65052,-6.22143
1579549620.73481,18153518.00000,-93.81876,-10.60130
1579549681.02341,18219783.00000,46.74804,-7.73383
1579549800.73915,18350946.00000,85.91539,-3.05137
1579549800.76341,18352032.00000,82.93660,1.24803
1579549860.71437,18415893.00000,-59.84705,-1.80673
1579549860.73243,18416156.00000,74.41472,2.00435
1579549980.86258,18546811.00000,65.33092,5.17067
1579549980.86942,18548082.00000,-100.00000,-0.08786
1579550040.81905,18612926.00000,86.12978,4.22302
1579550040.85783,18614231.00000,71.17039,7.57039
1579550461.79939,19071966.00000,-32.07799,5.58797
1579550461.81880,19072411.00000,72.88107,8.95263
1579550522.16970,19137353.00000,83.10981,12.66049
1579550522.18331,19137078.00000,-19.80482,11.03722
1579550642.25617,19268709.00000,-30.43911,8.96340
1579550642.28570,19268036.00000,80.30219,12.53034
1579550702.00219,19333911.00000,71.11914,15.45978
1579550702.02100,19333656.00000,-47.33335,12.32013
1579550762.19102,19400286.00000,82.53198,15.83072
1579550762.19895,19400681.00000,-60.37733,12.02032
1579550762.20675,19400173.00000,-100.00000,6.41930
1579550822.24278,19466133.00000,62.86467,9.24157
1579550822.25388,19465921.00000,84.45142,13.00206
1579550822.27641,19466012.00000,-100.00000,7.35196
1579550822.28158,19464724.00000,-14.21813,6.27345
1579550942.39786,19597260.00000,-20.57820,4.93087
1579550942.42961,19597167.00000,79.46829,8.65774
1579551002.33684,19661796.00000,-20.45830,7.20194
1579551062.57769,19727231.00000,79.75282,10.82948
1579551122.55888,19792362.00000,85.14700,14.54536
1579551122.58114,19793058.00000,85.46430,18.09131
1579551362.69856,20054309.00000,-100.00000,12.18674
1579551543.94279,20251268.00000,-21.67481,10.49366
1579551604.36062,20316747.00000,-31.60835,8.38856
1579551784.62314,20513792.00000,-2.85223,7.82652
1579551784.65121,20513037.00000,-42.39989,5.31520
1579551844.99313,20579687.00000,-2.92321,4.90328
1579551905.01985,20644850.00000,-17.57836,3.77920
1579551965.47803,20709441.00000,-100.00000,-1.40976
1579552025.64848,20776348.00000,-87.27132,-5.70284
1579552025.66082,20775853.00000,-22.52644,-6.54402
1579552264.26000,21038830.00000,74.42858,-2.49539
1579552264.28864,21039052.00000,73.91959,1.32536
1579552324.29615,21104425.00000,-54.85825,-1.48382
1579552384.06695,21169423.00000,-53.39805,-4.07953
1579552384.08225,21169373.00000,0.28553,-3.86128
1579552444.01615,21233910.00000,-37.33053,-5.53474
1579552503.66758,21300524.00000,61.22507,-2.19675
1579552684.00399,21497711.00000,86.17312,2.22174
1579552684.00608,21497256.00000,78.06105,6.01371
1579552803.58741,21627932.00000,-22.51818,4.58711
1579552923.94986,21758163.00000,82.43188,8.47935
1579553043.98210,21889090.00000,-5.07685,7.80154
1579553103.78049,21955084.00000,85.31375,11.67715
1579553164.03876,22020360.00000,-53.61996,8.41230
1579553164.06626,22021184.00000,81.97982,12.09067
1579553464.60381,22348940.00000,-19.12738,10.52977
1579553464.63273,22348855.00000,60.03439,13.00500
1579553464.63649,22349266.00000,80.37001,16.37325
1579553583.79395,22479410.00000,-44.87329,13.31092
1579553583.81662,22480515.00000,-37.53845,10.76846
1579553643.14089,22544495.00000,-47.32113,7.86398
1579553762.85937,22676027.00000,82.27899,11.58473
1579553822.65991,22742478.00000,-63.87272,7.81185
1579553822.70212,22742749.00000,0.15146,7.42883
1579553882.69423,22807525.00000,-27.20554,5.69712
1579553942.48745,22872375.00000,-100.00000,0.41226
1579553942.49765,22872215.00000,85.19944,4.65162
1579554062.12442,23005162.00000,66.81583,7.75983
1579554121.71402,23070691.00000,82.26333,11.48500
1579554181.02824,23135505.00000,-38.22985,8.99926
1579554240.48340,23201505.00000,84.31973,12.76529
1579554240.51650,23200575.00000,-16.84034,11.28500
1579554300.13990,23266673.00000,85.09510,14.97551
1579554300.18206,23266893.00000,-83.89032,10.03222
1579554359.78492,23331574.00000,-32.02148,7.92953
1579554359.80408,23331313.00000,64.01423,10.73377
1579554479.84840,23461967.00000,-39.53136,8.22051
1579554479.85148,23463654.00000,-46.70761,5.47411
1579554539.30960,23527466.00000,-62.49251,2.07577
1579554539.31849,23527866.00000,84.28716,6.18634
1579554719.16228,23725398.00000,-100.00000,0.87703
1579554719.16713,23724092.00000,22.18881,1.94262
1579554719.16823,23725676.00000,54.57395,4.57418
1579554719.17046,23726069.00000,-20.57963,3.31649
1579554839.05938,23855148.00000,12.91330,3.79633
1579554839.08404,23856563.00000,78.49854,7.53144
1579554839.09032,23855380.00000,82.72079,11.29091
1579554959.52598,23987957.00000,-61.39997,7.65637
1579554959.53395,23988050.00000,78.61327,11.20421
1579554959.54580,23986936.00000,-24.02630,9.44269
1579554959.55276,23987969.00000,-39.03662,7.01872
1579555079.18126,24119016.00000,-100.00000,1.66778
1579555259.15509,24314911.00000,82.26557,5.69767
1579555318.68959,24381374.00000,82.58280,9.54193
1579555378.62754,24445039.00000,45.47859,11.33876
1579555378.65420,24446950.00000,-100.00000,5.77182
1579555438.41786,24511613.00000,77.34335,9.35040
1579555498.03909,24576961.00000,77.81330,12.77355
1579555557.72037,24643195.00000,-98.71420,7.19916
1579555617.33544,24707411.00000,76.14135,10.64627
1579555795.60447,24904667.00000,84.80173,14.35404
1579555855.10633,24970831.00000,84.75851,17.87426
1579555855.10895,24969986.00000,79.88320,20.97471
1579555855.12037,24971179.00000,84.10906,24.13143
1579555914.71784,25035500.00000,69.03208,26.37646
1579556033.70088,25167550.00000,53.42191,27.72873
1579556033.70376,25167279.00000,52.35362,28.95998
1579556033.70947,25167772.00000,81.03207,31.56358
1579556153.03731,25297988.00000,84.28611,34.19971
1579556212.49637,25363042.00000,1.64617,32.57203
1579556332.29322,25494922.00000,83.40344,35.11360
1579556392.20731,25560643.00000,78.17098,37.26647
1579556571.37517,25756579.00000,-100.00000,30.40315
1579556630.97896,25821268.00000,-49.65143,26.40042
1579556631.00225,25821614.00000,-100.00000,20.08040
1579556690.53666,25888760.00000,83.19685,23.23622
1579556750.19072,25952668.00000,82.48033,26.19843
1579556750.20229,25953941.00000,-100.00000,19.88851
1579556750.20745,25953248.00000,-37.87037,17.00056
1579556810.05352,26019572.00000,-49.00126,13.70047
1579556930.01044,26150687.00000,-10.23739,12.50358
1579556930.03020,26150386.00000,79.58741,15.85777
1579557049.74956,26280487.00000,-100.00000,10.06488
1579557288.59173,26542534.00000,-20.82981,8.52015
1579557288.59656,26543293.00000,83.30562,12.25942
1579557407.80168,26674469.00000,78.14526,15.55371
1579557645.82718,26935489.00000,81.61747,18.85690
1579558063.53462,27395691.00000,81.44341,21.98623
1579558123.20023,27459655.00000,79.43958,24.85889
1579558183.03621,27526352.00000,0.21752,23.62682
1579558302.42224,27656656.00000,-50.17712,19.93663
1579558362.19018,27723609.00000,80.57307,22.96845
1579558362.21001,27721977.00000,-39.80890,19.82958
1579558422.13504,27787827.00000,-32.91328,17.19244
1579558482.02904,27854302.00000,-58.18442,13.42360
1579558482.04617,27854711.00000,80.79626,16.79223
1579558482.05908,27852826.00000,-65.72629,12.66630
1579558721.29545,28116072.00000,78.53410,15.95969
1579558721.31040,28116730.00000,87.53513,19.53847
1579558721.31499,28116324.00000,81.83026,22.65305
1579558960.06414,28378212.00000,41.89622,23.61521
1579558960.09538,28377624.00000,81.18746,26.49383
1579559079.21350,28510033.00000,-67.82262,21.77800
1579559198.39433,28640161.00000,80.92840,24.73552
1579559257.67280,28704915.00000,-100.00000,18.49875
1579559257.69250,28705628.00000,84.63323,21.80547
1579559317.17878,28770627.00000,62.66511,23.84845
1579559317.18753,28770903.00000,-81.35425,18.58832
1579559496.61395,28967078.00000,-100.00000,12.65890
1579559556.39238,29034401.00000,-83.07647,7.87213
1579559616.29080,29099959.00000,75.91848,11.27445
1579559616.29214,29099881.00000,-40.53010,8.68422
1579559616.30127,29098860.00000,73.37035,11.91853
1579559676.16046,29164611.00000,78.07569,15.22639
1579559795.83265,29295670.00000,-100.00000,9.46507
1579559855.56478,29362152.00000,55.92032,11.78783
1579559915.55645,29427197.00000,-20.95934,10.15047
1579559915.59610,29427117.00000,-10.37247,9.12433
1579560273.84046,29820731.00000,-17.52074,7.79207
1579560273.88272,29820782.00000,83.97612,11.60127
1579560333.84882,29884986.00000,85.56371,15.29940
1579560393.90054,29951347.00000,-19.16477,13.57619
1579560393.90626,29950546.00000,78.45700,16.82023
1579560453.97014,30016076.00000,83.22266,20.14035
1579560513.80661,30082475.00000,88.13628,23.54015
1579560573.66837,30146722.00000,-71.18440,18.80392
1579560932.94295,30541351.00000,81.55167,21.94131
1579560992.67286,30607174.00000,83.22863,25.00567
1579561171.78471,30803205.00000,-31.18175,22.19630
1579561171.80070,30802530.00000,-100.00000,16.08649
1579561171.80373,30803230.00000,28.25245,16.69479
1579561411.09840,31064915.00000,-21.60475,14.77981
1579561470.72304,31130861.00000,-39.18567,12.08153
1579561649.68530,31327520.00000,78.61197,15.40806
1579561769.11050,31459272.00000,86.70148,18.97273
1579561828.82045,31524234.00000,83.17863,22.18302
1579561828.82072,31524651.00000,83.43395,25.24557
1579561888.60268,31589767.00000,-49.88020,21.48928
1579562008.24145,31720834.00000,-8.03432,20.01310
1579562128.59391,31851141.00000,82.73737,23.14931
1579562188.31806,31916695.00000,87.14816,26.34926
1579562248.53768,31982512.00000,85.10996,29.28729
1579562368.68745,32113475.00000,79.74950,31.81040
1579562429.03967,32178288.00000,83.74676,34.40722
1579562489.24640,32244921.00000,80.50923,36.71232
1579562669.26362,32440814.00000,3.00782,35.02710
1579562669.27084,32441694.00000,83.48219,37.44985
1579562669.27215,32441845.00000,54.40785,38.29775
1579562789.27862,32571684.00000,81.29587,40.44766
1579562969.40256,32768332.00000,76.78098,42.26432
1579563029.41927,32834087.00000,-38.45942,38.22813
1579563029.42695,32835286.00000,-39.43532,34.34496
1579563089.60426,32900935.00000,-14.55326,31.90005
1579563209.33352,33030660.00000,84.45486,34.52779
1579563269.42295,33097341.00000,69.87952,36.29538
1579563269.43652,33097373.00000,-20.11042,33.47509
1579563329.30042,33162804.00000,86.91705,36.14719
1579563389.06289,33227832.00000,-42.84988,32.19733
1579563448.54888,33294314.00000,-100.00000,25.58747
1579563508.24465,33358312.00000,83.52276,28.48423
1579563508.28254,33359128.00000,87.72115,31.44608
1579563568.00075,33425249.00000,81.31336,33.93944
1579563627.73252,33490935.00000,77.71344,36.12814
1579563747.09916,33620760.00000,81.27767,38.38562
1579563807.05003,33686058.00000,85.53474,40.74307
1579563867.06585,33751109.00000,-6.37484,38.38718
1579564047.02012,33949476.00000,-100.00000,31.46782
1579564226.28123,34145757.00000,-36.07120,28.09087
1579564286.23255,34211586.00000,-39.15237,24.72871
1579564346.23896,34276490.00000,-19.49573,22.51748
1579564466.15867,34407510.00000,-52.79984,18.75162
1579564466.16917,34408213.00000,83.26294,21.97718
1579564526.10016,34472991.00000,87.11879,25.23426
1579564824.37979,34801414.00000,83.39555,28.14233
1579564884.27248,34866615.00000,84.41396,30.95591
1579564943.93930,34931941.00000,83.68700,33.59247
1579565483.19074,35522420.00000,77.44193,35.78494
1579565483.19125,35520655.00000,77.64973,37.87818
1579565483.20206,35521486.00000,81.69841,40.06919
1579565543.23973,35587807.00000,69.63686,41.54757
1579565603.23350,35651702.00000,-40.24202,37.45809
1579565663.24121,35717883.00000,87.22788,39.94658
1579565723.11997,35783882.00000,83.63550,42.13103
1579565963.31365,36046333.00000,-19.07715,39.07062
1579566023.08911,36112297.00000,84.22191,41.32818
1579566142.78189,36243433.00000,59.47673,42.23561
1579566142.78376,36242790.00000,-31.96374,38.52564
1579566142.79066,36242576.00000,-38.91679,34.65352
1579566262.56783,36372536.00000,-40.29935,30.90588
1579566262.59595,36373319.00000,-19.77711,28.37173
1579566322.46746,36438147.00000,81.06290,31.00629
1579566382.34603,36504031.00000,-46.50307,27.13082
1579566501.59613,36636245.00000,-100.00000,20.77428
1579566561.23141,36700532.00000,-35.73214,17.94896
1579566561.25033,36700666.00000,59.13477,20.00825
1579566620.76020,36766823.00000,83.39183,23.17743
1579566740.24829,36897862.00000,82.82372,26.15974
1579567159.62709,37355776.00000,84.21835,29.06267
1579567159.63154,37357356.00000,76.78122,31.44860
1579567159.64692,37355961.00000,55.49446,32.65089
1579567219.25994,37421843.00000,83.45696,35.19120
1579567279.23794,37487309.00000,-6.48975,33.10715
1579567339.08766,37552416.00000,79.35960,35.41977
1579567518.84465,37749029.00000,-100.00000,28.64878
1579567578.53898,37814641.00000,-100.00000,22.21634
1579567817.27771,38076996.00000,82.37252,25.22415
1579567876.93552,38143825.00000,-37.62829,22.08153
1579567936.71197,38208669.00000,86.31753,25.29333
1579568056.31014,38339044.00000,-24.45381,22.80597
1579568056.32316,38338713.00000,81.18290,25.72482
1579568175.85144,38470122.00000,-36.91086,22.59303
1579568295.33286,38602060.00000,63.88810,24.65779
1579568355.10858,38667991.00000,45.10847,25.68032
1579568355.13751,38667592.00000,74.99081,28.14585
1579568414.94132,38732480.00000,-100.00000,21.73855
1579568414.96379,38732730.00000,80.56783,24.68002
1579568414.97513,38732004.00000,57.18576,26.30531
1579568534.69969,38864240.00000,87.21181,29.35063
1579568594.47975,38930258.00000,87.64083,32.26514
1579568653.98827,38995466.00000,-14.62654,29.92056
1579568653.98941,38994273.00000,76.65720,32.25739
1579568653.99265,38994907.00000,75.19379,34.40421
1579568713.67954,39059720.00000,-50.94476,30.13676
1579568713.68114,39061097.00000,83.08514,32.78418
1579568713.70855,39060509.00000,84.54362,35.37215
1579568833.55212,39191467.00000,85.86966,37.89703
1579568953.07775,39323050.00000,-2.32597,35.88588
1579569072.26035,39453229.00000,80.42220,38.11269
1579569131.77478,39519355.00000,80.57495,40.23581
1579569191.75316,39585588.00000,-32.77821,36.58510
1579569311.49016,39715453.00000,84.58736,38.98522
1579569430.77113,39847109.00000,-12.32883,36.41952
1579569789.45080,40240009.00000,82.14536,38.70581
1579569789.47755,40239741.00000,-100.00000,31.77052
1579569789.48127,40240183.00000,80.52220,34.20810
1579569849.55915,40305058.00000,77.89765,36.39258
1579569849.59030,40306179.00000,77.60736,38.45332
1579569909.28675,40370544.00000,-38.81969,34.58967
1579569969.09944,40437053.00000,-43.48713,30.68583
1579570088.27173,40567692.00000,42.81276,31.29217
1579570088.27638,40568114.00000,-47.69991,27.34257
1579570624.93384,41157438.00000,-45.72645,23.68912
1579570684.60465,41222328.00000,82.93186,26.65126
1579570863.46559,41419268.00000,-90.93295,20.77205
1579570863.48648,41420308.00000,-98.58562,14.80416
1579571102.04961,41681124.00000,-69.91366,10.56827
1579571102.06119,41681860.00000,-70.57250,6.51123
1579571161.69945,41748361.00000,-100.00000,1.18567
1579571221.31358,41812776.00000,-47.86449,-1.26684
1579571281.09679,41879353.00000,-36.47999,-3.02749
1579571520.42622,42141688.00000,-60.24327,-5.88828
1579571520.42743,42141647.00000,60.81890,-2.55292
1579571580.38073,42206502.00000,83.15884,1.73266
1579571640.11791,42270820.00000,-37.66596,-0.23727
1579571759.42747,42402602.00000,-100.00000,-5.22540
1579571938.66742,42599980.00000,82.55384,-0.83644
1579571938.69663,42598849.00000,-100.00000,-5.79462
1579572058.03138,42730788.00000,82.98401,-1.35569
1579572118.02101,42795215.00000,-58.25520,-4.20066
1579572118.03718,42796303.00000,83.77602,0.19817
1579572177.89073,42862562.00000,82.57652,4.31709
1579572297.78625,42993368.00000,80.79276,8.14087
1579572297.79665,42992759.00000,81.24431,11.79604
1579572297.80232,42992344.00000,-100.00000,6.20624
1579572417.56022,43123988.00000,-100.00000,0.89593
1579572477.46802,43188328.00000,-61.27388,-2.21256
1579572597.52978,43319755.00000,-37.06195,-3.95503
1579572657.59696,43384983.00000,-100.00000,-8.75728
1579572717.37264,43452236.00000,-100.00000,-13.31942
1579572717.41790,43452021.00000,54.40742,-9.93307
1579572837.10707,43581723.00000,-46.32962,-11.75290
1579572957.31443,43713474.00000,-35.08875,-12.91969
1579573017.56872,43779703.00000,-22.37850,-13.39263
1579573137.96460,43910791.00000,57.66948,-9.83953
1579573137.98442,43910700.00000,-55.02421,-12.09876
1579573198.01821,43975843.00000,-42.71122,-13.62938
1579573198.04649,43974705.00000,-47.86196,-15.34101
1579573556.92502,44368441.00000,83.23846,-10.41204
1579573616.81084,44435195.00000,-41.00683,-11.94178
1579573676.87231,44499921.00000,85.20021,-7.08468
1579573676.87733,44500136.00000,-77.08659,-10.58478
1579573676.89510,44499058.00000,79.91291,-6.05989
1579573676.91251,44499165.00000,60.71976,-2.72091
1579573796.59160,44631643.00000,-16.70640,-3.42018
1579573915.84057,44762391.00000,-100.00000,-8.24917
1579573915.87612,44761261.00000,82.53524,-3.70995
1579573975.89506,44828668.00000,-33.74621,-5.21177
1579574095.61777,44959477.00000,-50.72673,-7.48751
1579574095.63128,44958461.00000,-19.07510,-8.06689
1579574155.66095,45024183.00000,-60.09424,-10.66826
1579574215.82861,45090163.00000,-100.00000,-15.13485
1579574275.41698,45154598.00000,80.26548,-10.36483
1579574335.27199,45220365.00000,61.44893,-6.77414
1579574335.27482,45221638.00000,-51.60836,-9.01585
1579574395.06660,45285564.00000,59.00846,-5.61464
1579574395.08537,45285804.00000,-17.18277,-6.19304
1579574395.08670,45285654.00000,-12.62228,-6.51451
1579574455.11249,45351583.00000,84.02112,-1.98773
1579574514.62573,45417116.00000,85.01395,2.36236
1579574694.16660,45614447.00000,-17.96478,1.34600
1579574694.19080,45615043.00000,-19.12219,0.32259
1579574694.20312,45614866.00000,-36.33693,-1.51038
1579574813.20130,45744364.00000,-45.14682,-3.69221
1579574873.47456,45811581.00000,-31.34851,-5.07502
1579574873.49823,45811309.00000,83.15790,-0.66337
1579575053.03465,46006371.00000,-100.00000,-5.63021
1579575053.05829,46006734.00000,-100.00000,-10.34870
1579575053.05943,46007577.00000,-62.73403,-12.96796
1579575113.00436,46072150.00000,83.66875,-8.13613
1579575173.44908,46138988.00000,87.82882,-3.33788
1579575173.46072,46138214.00000,73.54546,0.50629
1579575318.82716,46268989.00000,53.03316,3.13263
1579575502.46174,46465371.00000,41.65755,5.05888
1579575564.50344,46530939.00000,-58.47396,1.88224
1579575624.70393,46597000.00000,-42.66427,-0.34509
1579575924.03461,46925763.00000,86.88143,4.01624
1579576043.08688,47055929.00000,-41.31017,1.74992
1579576162.28169,47187103.00000,80.29453,5.67715
1579576341.46511,47384120.00000,53.43110,8.06484
1579576341.50003,47383359.00000,82.81255,11.80223
1579576401.42314,47449295.00000,84.41428,15.43283
1579576461.51254,47514584.00000,84.38593,18.88049
1579576521.00607,47580639.00000,83.91724,22.13232
1579576521.03173,47580092.00000,82.63294,25.15736
1579576581.04036,47644867.00000,83.42848,28.07091
1579576581.06858,47646105.00000,-46.95414,24.31966
1579576581.07377,47646381.00000,78.18684,27.01302
1579576640.61863,47711337.00000,-95.68300,20.87822
1579576760.28069,47842807.00000,84.42792,24.05570
1579576760.30766,47842157.00000,-20.58677,21.82358
1579576879.91536,47973649.00000,85.34528,24.99966
1579577059.36471,48169697.00000,-100.00000,18.74968
1579577238.55185,48365763.00000,79.00726,21.76256
1579577298.31736,48432941.00000,81.96964,24.77291
1579577358.37446,48498147.00000,67.89405,26.92897
1579577478.11717,48628949.00000,83.79813,29.77243
1579577538.05343,48693655.00000,80.18204,32.29291
1579577538.05923,48693349.00000,-62.90329,27.53310
1579577538.08215,48693650.00000,82.30836,30.27186
1579577658.02965,48825996.00000,85.31167,33.02385
1579577658.03806,48824723.00000,63.56995,34.55116
1579577718.04109,48890774.00000,74.64244,36.55572
1579577778.09400,48955619.00000,81.96249,38.82606
1579577837.65874,49021269.00000,63.52748,40.06113
1579577897.78684,49087709.00000,-100.00000,33.05807
1579577897.83249,49087241.00000,84.79010,35.64468
1579578019.42817,49217866.00000,84.28875,38.07688
1579578094.12787,49283546.00000,-59.51318,33.19738
1579578094.13828,49284276.00000,83.31483,35.70325
1579578094.14659,49283425.00000,82.80684,38.05843
1579578160.16949,49349714.00000,84.32014,40.37151
1579578245.31461,49416004.00000,79.94223,42.35005
1579578318.21592,49480211.00000,-100.00000,35.23255
1579578393.27169,49546945.00000,-100.00000,28.47092
1579578594.85756,49743660.00000,-100.00000,22.04737
1579578594.87819,49742316.00000,-30.54394,19.41781
1579578594.89803,49742416.00000,-100.00000,13.44692
1579578661.15625,49807973.00000,-100.00000,7.77457
1579578725.97762,49873104.00000,84.26156,11.59892
1579578725.98443,49874570.00000,-100.00000,6.01898
1579578726.01704,49874657.00000,83.26347,9.88120
1579578911.12955,50069938.00000,84.57632,13.61596
1579578974.60848,50135891.00000,-18.13942,12.02819
1579578974.64054,50136938.00000,-74.63204,7.69518
1579579282.22442,50463119.00000,82.44737,11.43279
1579579406.21564,50594065.00000,82.70848,14.99657
1579579468.62691,50661284.00000,82.66261,18.37987
1579579468.62963,50660618.00000,83.15030,21.61839
1579579530.20689,50726230.00000,-100.00000,15.53747
1579579530.21262,50726339.00000,82.06134,18.86367
1579579598.13591,50791572.00000,-6.79431,17.58077
1579579598.15027,50790969.00000,81.58448,20.78095
1579579659.42798,50857845.00000,-40.14898,17.73446
1579579721.35904,50922864.00000,85.73637,21.13455
1579579907.09627,51119783.00000,-38.42175,18.15674
1579579968.31158,51185192.00000,-32.06398,15.64570
1579580029.56017,51250009.00000,81.93894,18.96036
1579580090.10237,51314866.00000,-19.82180,17.02126
1579580090.12274,51314762.00000,52.93262,18.81682
1579580152.05691,51381098.00000,82.38811,21.99539
1579580152.06021,51381006.00000,-40.39481,18.87588
1579580276.36224,51513031.00000,83.13699,22.08893
1579580338.38135,51577884.00000,-100.00000,15.98449
1579580338.39748,51577546.00000,85.39129,19.45483
1579580338.40331,51578277.00000,82.51131,22.60765
1579580462.62967,51709053.00000,-30.79589,19.93747
1579580523.72220,51774568.00000,-50.69520,16.40584
1579580645.06254,51904658.00000,57.75776,18.47344
1579580705.45839,51971703.00000,-57.74616,14.66246
1579580766.62698,52037222.00000,-53.49325,11.25467
1579580828.72091,52101553.00000,-70.20280,7.18180
1579580951.90947,52232272.00000,-63.37659,3.65388
1579581013.07664,52298667.00000,83.11074,7.62672
1579581076.14213,52363592.00000,-63.94599,4.04809
1579581076.14917,52364192.00000,63.67426,7.02939
1579581375.58820,52691938.00000,77.56647,10.55625
1579581375.59451,52692226.00000,80.95261,14.07607
1579581435.70993,52757688.00000,70.62806,16.90367
1579581495.83156,52823069.00000,-73.47552,12.38471
1579581555.47459,52889181.00000,-42.23195,9.65387
1579581555.50696,52887932.00000,-100.00000,4.17118
1579581555.51018,52887617.00000,61.66014,7.04563
1579581734.60842,53085780.00000,81.62379,10.77454
1579581794.46272,53150783.00000,82.91508,14.38156
1579581794.46848,53150578.00000,-100.00000,8.66249
1579581853.80651,53216669.00000,72.42352,11.85054
1579582033.80031,53412743.00000,85.70484,15.54325
1579582093.66487,53479360.00000,73.39752,18.43597
1579582273.35601,53674414.00000,-18.24885,16.60173
1579582333.22157,53740224.00000,85.02789,20.02303
1579582393.48122,53806724.00000,-100.00000,14.02188
1579582393.49596,53805073.00000,72.07384,16.92448
1579582513.48433,53937178.00000,85.83356,20.36993
1579582633.25144,54067714.00000,-22.65031,18.21892
1579582633.27384,54068243.00000,-44.53373,15.08129
1579582633.28726,54068121.00000,83.36781,18.49562
1579582752.97043,54198729.00000,61.93248,20.66746
1579582752.98055,54198822.00000,47.96506,22.03234
1579582814.17852,54264483.00000,-100.00000,15.93072
1579582814.21682,54264982.00000,81.53306,19.21084
1579582874.25058,54329595.00000,-100.00000,13.25030
1579582874.25201,54329921.00000,61.99601,15.68758
1579583009.18611,54460730.00000,-100.00000,9.90320
1579583082.73753,54527255.00000,-62.02747,6.30667
1579583147.50458,54591856.00000,84.10406,10.19654
1579583147.52080,54592795.00000,83.02996,13.83821
1579583285.18293,54723397.00000,-19.44391,12.17410
1579583285.21228,54724070.00000,83.14323,15.72256
1579583539.64549,54985281.00000,82.95075,19.08397
1579583609.87132,55051723.00000,82.49506,22.25452
1579583678.86164,55117572.00000,50.94813,23.68920
1579583678.86277,55116862.00000,-100.00000,17.50474
1579583678.88181,55116577.00000,65.42763,19.90089
1579583742.13599,55182379.00000,84.23817,23.11775
1579583931.18557,55378174.00000,-94.50390,17.23667
1579583994.58304,55444577.00000,85.38243,20.64396
1579584185.51660,55640214.00000,85.53539,23.88853
1579584371.33442,55838533.00000,-100.00000,17.69410
1579584550.15615,56034009.00000,52.05955,19.41238
1579584669.27448,56165504.00000,-100.00000,13.44176
1579584848.93668,56361942.00000,83.48731,16.94403
1579584908.63924,56427673.00000,-100.00000,11.09683
1579584908.64380,56427381.00000,-56.75464,7.70426
1579584968.23895,56493145.00000,81.28011,11.38305
1579585028.26270,56558341.00000,-24.91424,9.56819
1579585147.54426,56689930.00000,-39.38469,7.12054
1579585207.50635,56754215.00000,-20.00709,5.76416
1579585327.25152,56885447.00000,83.31015,9.64146
1579585327.26259,56885601.00000,-59.39685,6.18955
1579585447.28497,57017644.00000,-91.01119,1.32951
1579585507.18517,57082507.00000,-77.81336,-2.62763
1579585567.35300,57148381.00000,-63.02821,-5.64766
1579585567.37125,57148576.00000,84.18594,-1.15598
1579585627.53184,57212947.00000,70.14202,2.40892
1579585627.55024,57212938.00000,80.53457,6.31520
1579585926.86189,57541004.00000,82.65368,10.13212
1579585986.72368,57607980.00000,84.17657,13.83435
1579585986.73956,57607021.00000,60.05466,16.14536
1579586046.64358,57672510.00000,52.20360,17.94827
1579586046.64797,57673467.00000,82.16577,21.15915
1579586106.63105,57738571.00000,87.02926,24.45265
1579586226.40878,57868493.00000,76.65037,27.06254
1579586286.48011,57935443.00000,46.00791,28.00981
1579586346.10292,58000465.00000,85.77880,30.89826
1579586405.83757,58065879.00000,-100.00000,24.35335
1579586405.85439,58065899.00000,-45.70157,20.85060
1579586465.49609,58132180.00000,81.94193,23.90517
1579586525.61805,58197673.00000,51.33907,25.27686
1579586824.59600,58524164.00000,-100.00000,19.01302
1579586885.05419,58590371.00000,61.85064,21.15490
1579586945.27351,58655455.00000,84.32930,24.31362
1579587004.96201,58720600.00000,87.13213,27.45454
1579587004.98686,58720352.00000,-91.61414,21.50111
1579587064.92141,58787763.00000,-100.00000,15.42605
1579587124.78621,58851926.00000,85.44618,18.92706
1579587184.69490,58918001.00000,-18.70045,17.04569
1579587244.20422,58983008.00000,-19.57123,15.21484
1579587244.23228,58982495.00000,-41.53298,12.37745
1579587364.38603,59115332.00000,-7.51927,11.38261
1579587364.42149,59114535.00000,88.46710,15.23684
1579587364.42287,59114771.00000,79.56646,18.45332
1579587424.35653,59180616.00000,86.96601,21.87895
1579587544.30745,59311543.00000,60.92599,23.83130
1579587544.31750,59311461.00000,-100.00000,17.63974
1579587604.24507,59376815.00000,83.34331,20.92492
1579587664.37636,59442339.00000,57.36428,22.74689
1579587844.70414,59638308.00000,11.84367,22.20173
1579587904.48437,59704147.00000,-21.45650,20.01881
1579587904.52303,59703566.00000,41.64722,21.10023
1579587904.53603,59704565.00000,87.16406,24.40343
1579587965.48413,59770106.00000,87.74760,27.57063
1579588085.48075,59901216.00000,79.67636,30.17592
1579588145.53901,59965907.00000,83.04394,32.81932


==> figures/training_curves/final_episode_reward.csv <==
Wall time,Step,Value,Smoothed
1581942051.31194,65674.00000,-23.62086,-23.62086
1581942051.31776,67013.00000,-43.22891,-24.60126
1581942051.32245,66495.00000,-52.16929,-25.97966
1581942051.32281,67148.00000,-20.52214,-25.70679
1581942051.32573,67499.00000,-64.54111,-27.64850
1581942051.32898,67235.00000,-21.51715,-27.34194
1581942051.32917,65598.00000,-20.22239,-26.98596
1581942051.32972,66604.00000,-22.84416,-26.77887
1581942207.46356,132339.00000,-62.96447,-28.58815
1581942207.46989,132599.00000,-66.62936,-30.49021
1581942207.47297,131946.00000,-6.76722,-29.30406
1581942207.47357,132843.00000,-19.78989,-28.82835
1581942207.47725,132451.00000,-28.45552,-28.80971
1581942207.47817,131939.00000,-62.55984,-30.49722
1581942207.48421,131433.00000,-20.25775,-29.98524
1581942207.49215,132059.00000,-21.21140,-29.54655
1581942363.47127,197953.00000,-23.10429,-29.22444
1581942363.47467,197548.00000,-21.20962,-28.82370
1581942523.32302,263977.00000,-25.29024,-28.64702
1581942523.32378,262323.00000,-56.90547,-30.05995
1581942523.33046,262366.00000,-21.98123,-29.65601
1581942523.33102,263461.00000,48.06688,-25.76987
1581942523.33483,263540.00000,-64.30087,-27.69642
1581942523.35506,263998.00000,-21.36384,-27.37979
1581942523.35836,262228.00000,-70.64819,-29.54321
1581942523.35851,262492.00000,-62.82319,-31.20721
1581942675.31415,328359.00000,-26.85181,-30.98944
1581942675.31764,329502.00000,-41.88303,-31.53412
1581942675.32683,329369.00000,-20.34466,-30.97464
1581942675.33145,328488.00000,-57.58144,-32.30498
1581942837.21028,393323.00000,-66.82462,-34.03097
1581942837.21500,394957.00000,-61.66756,-35.41280
1581942837.21848,393916.00000,-25.76759,-34.93054
1581942837.22583,395058.00000,-63.12168,-36.34009
1581942837.22953,393456.00000,-42.57498,-36.65184
1581942837.23309,394011.00000,-61.69044,-37.90377
1581942837.23317,394292.00000,-100.00000,-41.00858
1581942837.23414,394092.00000,-63.72509,-42.14440
1581942837.23686,393266.00000,-57.68208,-42.92129
1581942993.02881,459857.00000,-33.93708,-42.47208
1581942993.03283,459228.00000,-17.16955,-41.20695
1581943149.79022,525898.00000,-59.84466,-42.13884
1581943149.80582,524635.00000,-22.58755,-41.16127
1581943149.80692,525441.00000,-71.41675,-42.67405
1581943149.81114,524643.00000,-33.57232,-42.21896
1581943302.16150,590818.00000,-24.75589,-41.34581
1581943302.16157,590950.00000,-62.24768,-42.39090
1581943302.16563,590516.00000,-64.32899,-43.48780
1581943302.17168,590233.00000,-62.59896,-44.44336
1581943458.39180,657355.00000,-27.60825,-43.60161
1581943458.39247,656203.00000,-64.36517,-44.63978
1581943458.40165,656374.00000,-1.39679,-42.47763
1581943458.40399,655444.00000,-17.18673,-41.21309
1581943458.40988,655745.00000,-20.69989,-40.18743
1581943611.30120,721685.00000,-20.40662,-39.19839
1581943611.31142,722038.00000,-27.06856,-38.59190
1581943611.31843,722851.00000,-57.38173,-39.53139
1581943611.32555,721066.00000,-22.54347,-38.68199
1581943611.32697,722484.00000,-24.77613,-37.98670
1581943757.36112,786656.00000,-20.35458,-37.10509
1581943757.37197,787166.00000,-21.56767,-36.32822
1581943909.44465,852738.00000,-15.61127,-35.29237
1581943909.45657,851981.00000,-60.53114,-36.55431
1581943909.45888,853851.00000,-64.16103,-37.93465
1581944041.86382,919402.00000,-32.30459,-37.65315
1581944041.86509,917897.00000,-61.27816,-38.83440
1581944041.88310,917879.00000,-72.70550,-40.52795
1581944181.02455,984842.00000,-17.90818,-39.39696
1581944181.02843,983287.00000,-56.65396,-40.25981
1581944181.03586,984574.00000,-39.91890,-40.24277
1581944313.88002,1050119.00000,-53.52794,-40.90703
1581944313.88099,1049757.00000,-26.73357,-40.19835
1581944313.88611,1050554.00000,-31.55932,-39.76640
1581944313.89479,1048659.00000,-100.00000,-42.77808
1581944444.36279,1114560.00000,-68.85740,-44.08205
1581944444.36456,1115703.00000,-13.74368,-42.56513
1581944444.37140,1115656.00000,-16.81601,-41.27767
1581944578.12104,1181071.00000,-34.73189,-40.95038
1581944700.72768,1246705.00000,-22.24613,-40.01517
1581944700.73936,1245187.00000,-74.58305,-41.74356
1581944700.74141,1246712.00000,-67.82207,-43.04749
1581944820.06566,1310822.00000,-32.57787,-42.52401
1581944940.33795,1378059.00000,-61.54128,-43.47487
1581945064.33225,1442043.00000,-37.43692,-43.17298
1581945064.34313,1442594.00000,-71.17342,-44.57300
1581945179.38621,1507700.00000,-16.07944,-43.14832
1581945300.80025,1573190.00000,-60.80582,-44.03119
1581945300.80078,1574652.00000,-63.98259,-45.02876
1581945300.81117,1574858.00000,-26.69713,-44.11218
1581945536.57662,1704891.00000,-50.67647,-44.44040
1581945536.57804,1704989.00000,-59.48185,-45.19247
1581945536.58248,1705632.00000,-18.81094,-43.87339
1581945653.36613,1769500.00000,-27.74951,-43.06720
1581945776.10918,1836720.00000,37.55238,-39.03622
1581945776.12615,1837020.00000,-61.64009,-40.16641
1581945776.13128,1836641.00000,-16.05985,-38.96109
1581945899.10478,1902486.00000,-21.63693,-38.09488
1581945899.10626,1902509.00000,-79.74454,-40.17736
1581946028.43457,1966898.00000,-21.40997,-39.23899
1581946028.43593,1967549.00000,-60.19060,-40.28657
1581946028.44931,1966753.00000,-13.69135,-38.95681
1581946273.85208,2098299.00000,-54.08791,-39.71337
1581946273.85834,2098056.00000,-36.03401,-39.52940
1581946273.85906,2097921.00000,-15.42522,-38.32419
1581946273.86494,2098858.00000,-61.27716,-39.47184
1581946527.29880,2228395.00000,-38.42767,-39.41963
1581946661.47735,2295735.00000,-24.57574,-38.67744
1581946661.48597,2293866.00000,-61.08720,-39.79792
1581946661.48704,2294795.00000,-30.88959,-39.35251
1581946787.35736,2360095.00000,-29.05626,-38.83769
1581946787.36131,2359988.00000,-16.18583,-37.70510
1581946787.37841,2359935.00000,-21.02964,-36.87133
1581946920.02378,2426132.00000,-24.10530,-36.23303
1581947068.33968,2491806.00000,-25.37012,-35.68988
1581947068.34015,2491205.00000,-26.65978,-35.23838
1581947068.34997,2492317.00000,-17.55223,-34.35407
1581947200.27929,2556252.00000,-67.46729,-36.00973
1581947200.28578,2557362.00000,-19.99604,-35.20905
1581947200.29419,2556785.00000,-22.61004,-34.57910
1581947330.62643,2621674.00000,-64.30924,-36.06560
1581947330.62652,2622073.00000,-25.14662,-35.51965
1581947330.62878,2622820.00000,-16.01725,-34.54453
1581947330.64132,2622069.00000,-17.35249,-33.68493
1581947330.64157,2623048.00000,-18.57246,-32.92931
1581947465.36576,2687136.00000,-39.08215,-33.23695
1581947465.36655,2687698.00000,-18.08584,-32.47940
1581947465.37200,2688673.00000,-59.43443,-33.82715
1581947465.38038,2688261.00000,-30.78134,-33.67486
1581947703.14900,2819015.00000,-21.61817,-33.07202
1581947703.15500,2818633.00000,-14.88388,-32.16262
1581947703.16197,2820094.00000,-21.92460,-31.65071
1581947823.47912,2885186.00000,-61.32024,-33.13419
1581947823.50292,2884136.00000,-32.01484,-33.07822
1581947937.64926,2950054.00000,-9.98471,-31.92355
1581948053.04831,3014828.00000,-19.64048,-31.30939
1581948053.04950,3014723.00000,-67.81062,-33.13446
1581948285.09683,3147586.00000,-57.01402,-34.32843
1581948285.11995,3146195.00000,-15.55356,-33.38969
1581948648.86722,3343493.00000,-22.96416,-32.86841
1581948773.01911,3408429.00000,-21.38789,-32.29439
1581948773.02625,3409853.00000,-60.52755,-33.70605
1581948894.00750,3473413.00000,-25.94165,-33.31783
1581948894.01151,3474967.00000,-38.98405,-33.60114
1581948894.01861,3473995.00000,-4.91462,-32.16681
1581949132.24994,3605852.00000,-24.69361,-31.79315
1581949256.52027,3671244.00000,52.51556,-27.57772
1581949256.52686,3671989.00000,-33.92579,-27.89512
1581949256.52963,3670534.00000,-20.45853,-27.52329
1581949500.58377,3801205.00000,-13.81952,-26.83810
1581949500.59694,3801097.00000,-64.37476,-28.71493
1581949618.87129,3867169.00000,-19.26938,-28.24266
1581949734.61595,3932206.00000,-23.62729,-28.01189
1581949847.54957,3999355.00000,-15.37291,-27.37994
1581949847.55454,3999261.00000,-5.07712,-26.26480
1581949847.55752,3998079.00000,-22.01741,-26.05243
1581949956.85536,4064440.00000,-9.94235,-25.24693
1581950074.79785,4129847.00000,-65.26664,-27.24791
1581950188.26845,4195455.00000,-23.00822,-27.03593
1581950188.27343,4195992.00000,-17.01315,-26.53479
1581950297.11261,4261294.00000,-7.74604,-25.59535
1581950297.12323,4259928.00000,-17.49497,-25.19033
1581950407.40527,4326986.00000,-21.99375,-25.03050
1581950407.41034,4326773.00000,-14.67771,-24.51286
1581950766.23068,4523172.00000,-5.81034,-23.57774
1581950884.89580,4587534.00000,-5.82991,-22.69035
1581950884.89650,4587737.00000,-19.38755,-22.52521
1581950884.90395,4588224.00000,-20.44316,-22.42110
1581951114.86695,4719975.00000,-61.28621,-24.36436
1581951114.87067,4720244.00000,57.37128,-20.27758
1581951453.54700,4916111.00000,-2.53384,-19.39039
1581951574.49353,4981837.00000,-55.72816,-21.20728
1581951574.50684,4982300.00000,-21.06678,-21.20025
1581951921.50823,5178012.00000,55.53788,-17.36335
1581951921.52749,5177840.00000,40.87521,-14.45142
1581952041.13916,5242901.00000,55.86042,-10.93583
1581952041.14538,5243211.00000,-49.31826,-12.85495
1581952165.14980,5308969.00000,-62.93329,-15.35887
1581952165.15381,5309160.00000,-52.96042,-17.23894
1581952290.59666,5374363.00000,-3.49644,-16.55182
1581952290.59909,5373973.00000,-47.53259,-18.10086
1581952290.60142,5375456.00000,66.45530,-13.87305
1581952411.49281,5440889.00000,-27.43530,-14.55116
1581952411.49424,5441520.00000,57.73273,-10.93697
1581952533.95675,5507027.00000,52.99319,-7.74046
1581952533.95819,5505076.00000,-45.37708,-9.62229
1581952779.69610,5638026.00000,-61.14420,-12.19839
1581952779.70300,5636759.00000,-21.42693,-12.65981
1581953012.70553,5768125.00000,56.13014,-9.22032
1581953475.06137,6030322.00000,-22.68121,-9.89336
1581953588.97214,6095656.00000,-5.19090,-9.65824
1581953693.87120,6160745.00000,-25.53641,-10.45214
1581953810.06229,6226914.00000,-61.46106,-13.00259
1581954034.33861,6357246.00000,-39.13372,-14.30915
1581954149.94857,6423564.00000,-46.13459,-15.90042
1581954149.95068,6424164.00000,58.80559,-12.16512
1581954260.88926,6488473.00000,-71.05449,-15.10959
1581954260.91208,6490035.00000,43.71120,-12.16855
1581954370.28276,6553657.00000,-36.42306,-13.38127
1581954481.69161,6620400.00000,-27.69971,-14.09720
1581954481.69860,6620518.00000,-69.24743,-16.85471
1581954481.70109,6620086.00000,53.06895,-13.35852
1581954481.70320,6619451.00000,-19.46646,-13.66392
1581954589.97690,6685477.00000,-44.68710,-15.21508
1581954700.39280,6751287.00000,-65.15755,-17.71220
1581954700.39384,6752040.00000,40.02716,-14.82524
1581954815.00157,6816461.00000,51.69173,-11.49939
1581954923.62553,6882533.00000,55.12780,-8.16803
1581955039.98853,6946835.00000,-45.94265,-10.05676
1581955039.98912,6947770.00000,-40.86111,-11.59698
1581955039.99342,6948290.00000,55.83985,-8.22513
1581955039.99670,6947555.00000,-42.45703,-9.93673
1581955267.97046,7079789.00000,-65.55679,-12.71773
1581955267.97153,7078566.00000,-58.02353,-14.98302
1581955267.98492,7078661.00000,-42.15696,-16.34172
1581955267.98967,7079714.00000,59.00332,-12.57447
1581955497.34693,7209095.00000,56.89719,-9.10088
1581955497.35590,7210174.00000,56.37823,-5.82693
1581955617.44569,7275524.00000,-59.54891,-8.51303
1581955617.45358,7276400.00000,-22.16557,-9.19565
1581955617.46731,7274545.00000,-43.71789,-10.92177
1581955736.81779,7340620.00000,-17.55368,-11.25336
1581955850.89984,7406460.00000,61.45770,-7.61781
1581955973.49148,7471818.00000,53.28007,-4.57292
1581956089.06117,7538674.00000,55.00745,-1.59390
1581956204.86849,7603755.00000,56.90153,1.33087
1581956324.56686,7668027.00000,-10.01162,0.76375
1581956445.50288,7733397.00000,-48.64096,-1.70649
1581956445.51266,7735025.00000,-54.51923,-4.34712
1581956445.51684,7734357.00000,58.89079,-1.18523
1581956445.52945,7733508.00000,-41.22043,-3.18699
1581956691.02066,7864965.00000,57.55429,-0.14992
1581956931.62989,7996932.00000,46.99756,2.20745
1581956931.63067,7997028.00000,55.02714,4.84844
1581956931.63680,7997013.00000,-50.84589,2.06372
1581957049.63657,8062098.00000,-60.09314,-1.04412
1581957049.64353,8062724.00000,-63.52337,-4.16809
1581957049.64700,8061694.00000,-47.59064,-6.33921
1581957049.65764,8062806.00000,-17.65258,-6.90488
1581957165.99123,8127493.00000,-24.38547,-7.77891
1581957286.59356,8193492.00000,-61.16042,-10.44799
1581957286.61512,8193353.00000,58.16176,-7.01750
1581957286.61625,8192325.00000,-17.80975,-7.55711
1581957286.61894,8192941.00000,-43.89586,-9.37405
1581957525.49771,8324880.00000,52.66291,-6.27220
1581957644.38551,8390322.00000,-40.70078,-7.99363
1581957644.39706,8388839.00000,34.67445,-5.86023
1581957763.13274,8455405.00000,60.01412,-2.56651
1581957763.13366,8454617.00000,54.69364,0.29650
1581957763.14130,8454888.00000,56.86017,3.12468
1581957763.14537,8455694.00000,-44.21440,0.75773
1581957993.47428,8586719.00000,32.71603,2.35564
1581957993.48721,8586354.00000,54.84218,4.97997
1581958111.59180,8651914.00000,57.59663,7.61080
1581958231.28837,8716524.00000,77.01738,11.08113
1581958231.29567,8717141.00000,60.45156,13.54965
1581958231.30718,8717157.00000,57.57746,15.75104
1581958231.31246,8717168.00000,-38.04375,13.06130
1581958354.41804,8782899.00000,59.56863,15.38667
1581958354.43282,8783491.00000,-63.23720,11.45548
1581958473.76786,8848760.00000,-61.51017,7.80719
1581958473.77565,8849322.00000,53.16485,10.07508
1581958722.82608,8979514.00000,-64.40527,6.35106
1581958844.81306,9044376.00000,61.43692,9.10535
1581958844.81936,9044233.00000,54.79420,11.38980
1581958844.82848,9045517.00000,51.46925,13.39377
1581958970.25589,9110015.00000,32.37601,14.34288
1581958970.25971,9111041.00000,-56.43457,10.80401
1581958970.26694,9111269.00000,36.41757,12.08469
1581958970.26843,9111271.00000,-21.47726,10.40659
1581959091.45383,9176444.00000,40.06149,11.88933
1581959091.46596,9176632.00000,-51.11911,8.73891
1581959220.16885,9241379.00000,60.31092,11.31751
1581959347.07302,9306434.00000,60.68515,13.78589
1581959347.07306,9306511.00000,-50.92038,10.55058
1581959347.07617,9306532.00000,-46.31376,7.70736
1581959591.38104,9437478.00000,-20.10683,6.31665
1581959591.38266,9438734.00000,-59.49470,3.02609
1581959591.38331,9438323.00000,-41.01565,0.82400
1581959591.38345,9438707.00000,54.90668,3.52813
1581959708.42753,9504568.00000,54.67916,6.08568
1581959828.98962,9568586.00000,-35.84373,3.98921
1581959829.00479,9569941.00000,55.67670,6.57359
1581959829.00695,9569806.00000,-38.35102,4.32736
1581959829.00916,9568347.00000,29.50724,5.58635
1581960071.29114,9701257.00000,59.39227,8.27665
1581960071.30724,9701022.00000,-13.16962,7.20433
1581960071.31071,9700030.00000,-18.27801,5.93022
1581960071.31304,9701142.00000,58.04800,8.53611
1581960414.48594,9897046.00000,56.33160,10.92588
1581960414.50316,9896937.00000,-21.12704,9.32323
1581960527.97537,9961854.00000,-35.96656,7.05874
1581960527.99314,9961844.00000,-62.14398,3.59861
1581960527.99683,9963146.00000,57.51527,6.29444
1581960642.01364,10027830.00000,65.40427,9.24993
1581960876.81109,10159474.00000,54.97569,11.53622
1581960876.81509,10158366.00000,47.08873,13.31385
1581960993.38675,10224846.00000,63.56857,15.82658
1581960993.39141,10223726.00000,64.53830,18.26217
1581961103.38856,10290519.00000,-14.25106,16.63651
1581961103.39880,10289456.00000,-20.32544,14.78841
1581961331.13600,10421382.00000,33.86869,15.74242
1581961331.13917,10421589.00000,-58.13443,12.04858
1581961331.15087,10422104.00000,59.48916,14.42061
1581961446.01997,10487680.00000,-20.80118,12.65952
1581961559.66265,10552629.00000,-36.16116,10.21849
1581961559.67677,10552809.00000,-60.53544,6.68079
1581961788.32186,10684223.00000,-53.39009,3.67725
1581961788.32584,10683618.00000,53.91269,6.18902
1581961788.33388,10682595.00000,58.95869,8.82750
1581961903.68401,10748099.00000,-61.17456,5.32740
1581961903.69413,10748941.00000,70.56007,8.58903
1581962015.44701,10814795.00000,64.39354,11.37926
1581962015.45320,10814624.00000,-46.28458,8.49607
1581962126.88097,10880260.00000,68.95725,11.51912
1581962126.88373,10880735.00000,61.62521,14.02443
1581962234.04798,10945254.00000,-19.61863,12.34228
1581962345.52005,11011826.00000,63.83584,14.91695
1581962452.37624,11077089.00000,12.58397,14.80031
1581963027.24055,11404732.00000,-55.41516,11.28953
1581963027.24636,11404079.00000,-38.60165,8.79497
1581963355.79897,11600354.00000,-60.39725,5.33536
1581963462.39002,11666421.00000,-36.71152,3.23302
1581963571.05633,11732147.00000,59.83037,6.06289
1581963571.05745,11731195.00000,-60.61423,2.72903
1581963678.67233,11797917.00000,-62.87193,-0.55102
1581963678.67535,11796592.00000,-14.22068,-1.23450
1581963787.77595,11863446.00000,70.96881,2.37566
1581963787.78065,11862480.00000,-36.38253,0.43775
1581963896.44871,11929027.00000,56.98576,3.26515
1581964002.08896,11994396.00000,60.72057,6.13792
1581964221.14909,12125473.00000,-5.61053,5.55050
1581964329.93616,12190402.00000,-38.11827,3.36706
1581964443.65571,12256188.00000,1.77784,3.28760
1581964553.47304,12321981.00000,-46.72274,0.78709
1581964553.48534,12322525.00000,64.26844,3.96115
1581964769.24903,12452223.00000,-21.24516,2.70084
1581964769.25354,12452526.00000,56.40846,5.38622
1581964984.61563,12584425.00000,73.26063,8.77994
1581965093.98163,12650055.00000,11.14794,8.89834
1581965093.98632,12648958.00000,29.57984,9.93241
1581965093.98681,12649793.00000,30.50706,10.96115
1581965207.70135,12714917.00000,57.41240,13.28371
1581965207.71361,12714236.00000,74.78991,16.35902
1581965313.30004,12779566.00000,-28.26658,14.12774
1581965313.31229,12780385.00000,-37.97834,11.52244
1581965751.36056,13043118.00000,64.59791,14.17621
1581965751.36227,13042199.00000,-62.97416,10.31869
1581965751.36439,13042741.00000,-55.29476,7.03802
1581965751.36878,13042951.00000,57.75423,9.57383
1581965751.37279,13043055.00000,-9.53457,8.61841
1581965862.08433,13108492.00000,57.72181,11.07358
1581965862.08739,13107440.00000,1.42403,10.59110
1581965862.09133,13107310.00000,56.92067,12.90758
1581965972.76460,13174309.00000,-48.90866,9.81677
1581966087.79199,13239592.00000,-59.65584,6.34314
1581966087.79631,13240038.00000,-64.86021,2.78297
1581966196.00340,13305179.00000,51.77734,5.23269
1581966410.70942,13436463.00000,-25.13142,3.71448
1581966410.71364,13435386.00000,66.56227,6.85687
1581966518.78053,13501075.00000,-20.05717,5.51117
1581966634.28115,13566998.00000,62.08415,8.33982
1581966634.29581,13566991.00000,-64.46779,4.69944
1581966859.68952,13698684.00000,-52.98222,1.81536
1581967513.21181,14091549.00000,55.95089,4.52213
1581967513.21744,14090718.00000,58.49510,7.22078
1581967513.21934,14091990.00000,-37.41569,4.98896
1581967622.26575,14156153.00000,-59.82495,1.74826
1581967728.86512,14222682.00000,-10.78493,1.12160
1581967838.83270,14288069.00000,-60.54628,-1.96179
1581968055.62042,14418381.00000,42.34077,0.25334
1581968055.62424,14418062.00000,54.74991,2.97816
1581968163.45076,14484132.00000,-57.58401,-0.04994
1581968272.07998,14549999.00000,61.38990,3.02205
1581968272.08591,14549050.00000,-20.83852,1.82902
1581968381.06883,14616278.00000,68.65636,5.17039
1581968603.48976,14746199.00000,50.26977,7.42536
1581968603.49562,14747127.00000,54.30531,9.76935
1581968943.99337,14942642.00000,60.59957,12.31086
1581968944.00099,14943779.00000,-60.93675,8.64848
1581968944.00384,14942278.00000,-42.08931,6.11159
1581969055.41127,15008805.00000,-63.43563,2.63423
1581969167.41579,15074146.00000,-14.63388,1.77083
1581969167.42437,15074636.00000,-55.71150,-1.10329
1581969167.43511,15074546.00000,-21.29487,-2.11287
1581969501.76682,15270704.00000,-37.06020,-3.86024
1581969501.77291,15271701.00000,-66.80618,-7.00753
1581969834.46486,15467436.00000,56.60667,-3.82682
1581969834.47368,15467608.00000,-19.99306,-4.63513
1581970169.93160,15663147.00000,55.76181,-1.61529
1581970277.77917,15728944.00000,63.75895,1.65342
1581970613.05819,15926752.00000,-63.74316,-1.61640
1581970613.07407,15926693.00000,55.00346,1.21459
1581970613.07815,15925590.00000,-74.60815,-2.57655
1581970833.66436,16057244.00000,-64.71957,-5.68370
1581970833.66730,16057237.00000,-51.55045,-7.97704
1581970833.66891,16056501.00000,59.28935,-4.61372
1581970939.22778,16122017.00000,-42.62966,-6.51451
1581971043.71046,16187914.00000,-47.06468,-8.54202
1581971152.38219,16253588.00000,73.83422,-4.42321
1581971152.38917,16253711.00000,-31.11061,-5.75758
1581971263.60985,16318632.00000,56.28773,-2.65532
1581971481.45215,16451170.00000,-32.27916,-4.13651
1581971481.45824,16449725.00000,67.02715,-0.57832
1581971586.45612,16515410.00000,-58.08018,-3.45342
1581971803.79986,16646796.00000,67.82141,0.11032
1581971803.81582,16647042.00000,-43.69360,-2.07987
1581971803.81801,16647690.00000,-34.51369,-3.70156
1581972339.43911,16974791.00000,-58.33914,-6.43344
1581972445.23516,17039470.00000,55.53835,-3.33485
1581972445.25479,17039590.00000,-50.93716,-5.71497
1581972653.03328,17171374.00000,61.59857,-2.34929
1581972653.04493,17172068.00000,64.13155,0.97475
1581972653.04599,17172201.00000,61.12720,3.98237
1581972759.50854,17236084.00000,-62.69506,0.64850
1581973090.84266,17433633.00000,-41.60126,-1.46399
1581973316.09500,17565571.00000,35.87345,0.40289
1581973433.53249,17629353.00000,54.54527,3.11000
1581973549.50148,17695026.00000,57.30789,5.81990
1581973549.50238,17694834.00000,-37.49715,3.65405
1581973549.51326,17696168.00000,-91.18773,-1.08804
1581973549.51798,17696566.00000,-48.05909,-3.43659
1581973662.27101,17762030.00000,-40.17493,-5.27351
1581973888.19763,17891988.00000,-34.76788,-6.74823
1581973998.91404,17958763.00000,71.27840,-2.84690
1581974108.06565,18023502.00000,-2.26702,-2.81790
1581974108.07276,18023561.00000,-42.41040,-4.79753
1581974217.76041,18088745.00000,-38.75891,-6.49560
1581974330.07670,18155025.00000,-59.15322,-9.12848
1581974435.64816,18220295.00000,69.65176,-5.18947
1581974435.66887,18219869.00000,-56.27621,-7.74380
1581974540.66966,18284686.00000,-18.10523,-8.26188
1581975070.69268,18613238.00000,72.68222,-4.21467
1581975183.30143,18678031.00000,72.22138,-0.39287
1581975295.31232,18744286.00000,-20.38224,-1.39234
1581975517.88401,18874410.00000,-20.66481,-2.35596
1581975632.11939,18941746.00000,-38.99720,-4.18802
1581975735.41507,19005534.00000,-64.86336,-7.22179
1581975735.42014,19006395.00000,-5.42734,-7.13207
1581976159.28137,19267875.00000,-17.43403,-7.64717
1581976262.27207,19333874.00000,64.58071,-4.03577
1581976684.40496,19596568.00000,-48.62124,-6.26504
1581976684.40892,19597091.00000,-19.87660,-6.94562
1581976786.03313,19661553.00000,76.20198,-2.78824
1581977211.58682,19924243.00000,62.45105,0.47372
1581977632.90952,20186903.00000,7.06200,0.80314
1581977733.94815,20251879.00000,7.32297,1.12913
1581977837.89386,20316757.00000,58.09758,3.97755
1581977943.51217,20382575.00000,-20.42297,2.75752
1581978051.38542,20449173.00000,-19.76890,1.63120
1581978051.39136,20447355.00000,62.18358,4.65882
1581978051.39183,20449251.00000,30.96399,5.97408
1581978160.70326,20513065.00000,58.45614,8.59818
1581978378.65959,20645655.00000,-64.77476,4.92954
1581978378.66331,20644951.00000,-36.49958,2.85808
1581978378.67693,20645794.00000,-20.74456,1.67795
1581978487.42800,20709827.00000,68.70257,5.02918
1581978487.43968,20710707.00000,-41.96327,2.67956
1581978598.65878,20775102.00000,-60.78734,-0.49379
1581978598.66188,20776094.00000,73.08319,3.18506
1581978598.66960,20775842.00000,-17.90726,2.13044
1581978705.82862,20841314.00000,50.85574,4.56671
1581979026.72403,21038957.00000,-60.05846,1.33545
1581979026.73676,21038466.00000,-21.69920,0.18372
1581979135.49874,21103512.00000,52.95842,2.82245
1581979239.90656,21170158.00000,55.46671,5.45467
1581979239.91011,21169692.00000,9.10252,5.63706
1581979455.96175,21299836.00000,78.50069,9.28024
1581979669.39813,21431877.00000,-61.74333,5.72906
1581979880.73346,21563358.00000,62.50435,8.56783
1581979984.80711,21627833.00000,71.96217,11.73754
1581979984.82560,21627557.00000,54.55635,13.87848
1581980203.84867,21759107.00000,31.54359,14.76174
1581980311.76001,21824325.00000,-52.67046,11.39013
1581980414.53178,21890779.00000,-46.25399,8.50792
1581980736.25952,22086377.00000,53.62334,10.76369
1581981055.72589,22283573.00000,-34.93093,8.47896
1581981055.73785,22282915.00000,60.72723,11.09138
1581981165.89099,22349355.00000,53.35408,13.20451
1581981165.89745,22348406.00000,-38.72672,10.60795
1581981276.03031,22414413.00000,-42.05621,7.97474
1581981276.03345,22415223.00000,-37.95116,5.67845
1581981385.07485,22479337.00000,-34.98737,3.64516
1581981489.08989,22545634.00000,54.23698,6.17475
1581982553.88423,23201330.00000,-62.47278,2.74237
1581982656.21675,23267174.00000,63.18581,5.76454
1581982759.87586,23332584.00000,57.99096,8.37586
1581982759.87964,23332819.00000,80.89404,12.00177
1581982867.62946,23398224.00000,-33.33790,9.73479
1581982980.88139,23463162.00000,61.34109,12.31510
1581983088.52293,23528085.00000,68.07611,15.10315
1581983088.53384,23529369.00000,53.78773,17.03738
1581983192.96390,23594239.00000,-20.49102,15.16096
1581983192.96831,23593630.00000,64.75336,17.64058
1581983192.97179,23593551.00000,-1.73650,16.67173
1581983192.97693,23594782.00000,-27.92059,14.44211
1581983303.13950,23658630.00000,-0.95813,13.67210
1581983303.15005,23660183.00000,-22.47518,11.86474
1581983303.15273,23660493.00000,-20.10758,10.26612
1581983408.88322,23724526.00000,-43.99348,7.55314
1581983515.91279,23789975.00000,65.98608,10.47479
1581983622.73739,23855112.00000,-19.14565,8.99377
1581983731.45472,23920896.00000,12.56505,9.17233
1581983837.73862,23986863.00000,-60.26836,5.70030
1581983943.42431,24052792.00000,76.17662,9.22411
1581984273.89622,24249183.00000,-41.86375,6.66972
1581984599.45060,24446876.00000,-39.45838,4.36331
1581984924.00401,24641644.00000,10.85900,4.68810
1581985239.17180,24838991.00000,69.68091,7.93774
1581985344.19536,24904536.00000,69.89727,11.03571
1581985453.68196,24969265.00000,68.39170,13.90351
1581985559.46606,25035799.00000,57.69542,16.09311
1581985773.42065,25166976.00000,67.86266,18.68159
1581985773.43804,25167776.00000,-44.02802,15.54611
1581985879.64659,25232586.00000,-34.98543,13.01953
1581986303.11769,25495097.00000,69.11615,15.82436
1581986411.27811,25560404.00000,65.23824,18.29506
1581986516.30266,25625924.00000,71.46873,20.95374
1581986516.30577,25625146.00000,-58.47232,16.98244
1581986624.35396,25691959.00000,-41.73920,14.04635
1581986726.47830,25756726.00000,73.60482,17.02428
1581986833.61804,25822818.00000,38.64552,18.10534
1581987152.58011,26019436.00000,-24.99696,15.95022
1581987152.58064,26018594.00000,57.88449,18.04694
1581987366.70574,26149523.00000,-60.17940,14.13562
1581987683.91376,26346623.00000,66.10477,16.73408
1581987888.14771,26476726.00000,-2.30051,15.78235
1581988099.12139,26607800.00000,-38.07617,13.08942
1581988099.14296,26607767.00000,11.98682,13.03429
1581988205.11961,26675119.00000,57.90224,15.27769
1581988737.05013,27002462.00000,56.83484,17.35555
1581988844.26174,27067982.00000,-15.44445,15.71555
1581988844.26368,27067023.00000,-54.45572,12.20698
1581989056.87940,27198836.00000,62.81904,14.73759
1581989056.89630,27198591.00000,-61.05004,10.94821
1581989170.22784,27264640.00000,-60.10907,7.39534
1581989378.35331,27395785.00000,63.64394,10.20777
1581989484.23015,27459899.00000,54.40760,12.41776
1581989591.27620,27525350.00000,-60.66011,8.76387
1581989591.28156,27526991.00000,-16.87981,7.48169
1581989805.57990,27657765.00000,48.67123,9.54116
1581989805.58310,27657757.00000,59.70275,12.04924
1581990020.22406,27787410.00000,-56.14926,8.63932
1581990238.73859,27920165.00000,34.60698,9.93770
1581990345.51997,27984588.00000,-19.46943,8.46734
1581990345.52584,27984057.00000,49.37010,10.51248
1581990449.56780,28050539.00000,54.97539,12.73563
1581990449.57032,28049662.00000,-61.35703,9.03099
1581990555.01094,28115929.00000,-21.44801,7.50704
1581990555.01352,28115178.00000,-20.35225,6.11408
1581990665.13140,28181033.00000,49.73816,8.29528
1581990985.17778,28379133.00000,62.93788,11.02741
1581990985.17924,28377527.00000,-18.21856,9.56511
1581991094.10967,28443029.00000,48.49831,11.51177
1581991094.11434,28443227.00000,61.49115,14.01074
1581991313.59882,28574803.00000,-43.19385,11.15051
1581991313.59957,28575561.00000,-22.87839,9.44907
1581991313.60115,28574614.00000,-60.54466,5.94938
1581991313.60189,28575675.00000,60.25012,8.66442
1581991529.30585,28705026.00000,-24.46899,7.00775
1581991529.31209,28705793.00000,67.38026,10.02637
1581991634.70658,28770514.00000,-46.56241,7.19693
1581991846.62401,28901419.00000,12.16292,7.44523
1581991846.62768,28902678.00000,69.27087,10.53652
1581991951.25551,28968234.00000,-59.11916,7.05373
1581991951.26049,28967562.00000,42.62478,8.83228
1581992161.48602,29097999.00000,-37.49715,6.51581
1581992577.78745,29361382.00000,-64.12295,2.98387
1581992786.68751,29492232.00000,57.67044,5.71820
1581992786.69264,29491493.00000,65.56539,8.71056
1581992891.30277,29558176.00000,-4.78145,8.03596
1581992996.72940,29622295.00000,54.39100,10.35371
1581993100.64576,29689757.00000,-39.69882,7.85109
1581993312.84372,29820303.00000,-50.70042,4.92351
1581993421.58423,29885664.00000,56.21772,7.48822
1581993634.29393,30017311.00000,-35.02811,5.36241
1581993851.99976,30147865.00000,63.25249,8.25691
1581993852.00036,30147331.00000,-60.86789,4.80067
1581993852.00743,30146627.00000,-54.18665,1.85130
1581993957.78043,30213673.00000,-19.21061,0.79821
1581994271.85479,30409072.00000,44.32104,2.97435
1581994271.85824,30408948.00000,-36.93667,0.97880
1581994271.86178,30410639.00000,-45.81741,-1.36101
1581994586.70325,30605984.00000,57.09391,1.56173
1581994691.82794,30672084.00000,12.52091,2.10969
1581994905.38322,30803769.00000,71.38877,5.57365
1581995125.22663,30933421.00000,-19.30081,4.32992
1581995339.12294,31064279.00000,-21.67467,3.02969
1581995445.25348,31130108.00000,67.23568,6.23999
1581995445.26847,31130642.00000,62.66979,9.06148
1581995555.92295,31195627.00000,64.78568,11.84769
1581995667.66616,31261026.00000,61.00061,14.30534
1581995667.66925,31261372.00000,-40.15072,11.58254
1581995667.67060,31261696.00000,-36.15439,9.19569
1581995772.39682,31328067.00000,72.76408,12.37411
1581996094.74584,31524005.00000,54.55525,14.48317
1581996094.75568,31522900.00000,-21.98380,12.65982
1581996305.74723,31655367.00000,43.39671,14.19666
1581996833.44237,31983490.00000,-39.73656,11.50000
1581996833.44377,31983494.00000,56.39595,13.74480
1581997044.87198,32112678.00000,-9.35741,12.58969
1581997044.87563,32112940.00000,64.12830,15.16662
1581997480.24316,32375850.00000,-44.11069,12.20275
1581998115.22823,32769953.00000,58.20323,14.50278
1581998221.73767,32833831.00000,-34.82978,12.03615
1581998327.34633,32899787.00000,66.70249,14.76947
1581998539.39325,33031190.00000,-40.14308,12.02384
1581998642.06811,33096872.00000,-22.86645,10.27932
1581998642.07630,33096308.00000,-50.53922,7.23840
1581998852.09905,33227823.00000,-58.07547,3.97270
1581998852.10724,33227579.00000,-40.42497,1.75282
1581998852.11340,33228085.00000,-19.88386,0.67099
1581998952.29810,33292460.00000,-86.86065,-3.70560
1581999359.31321,33554520.00000,60.47033,-0.49680
1581999461.93234,33621528.00000,60.50763,2.55342
1581999461.93557,33621030.00000,-61.52608,-0.65055
1581999890.00733,33882746.00000,11.16786,-0.05963
1581999890.02125,33883519.00000,-59.02761,-3.00803
1582000105.26392,34013738.00000,60.88984,0.18686
1582000426.24201,34210037.00000,3.88375,0.37171
1582000426.24662,34211171.00000,-9.19297,-0.10653
1582000532.75115,34275853.00000,81.86727,3.99216
1582000637.51650,34341312.00000,-37.22382,1.93136
1582000637.52410,34341460.00000,69.67266,5.31843
1582001056.17797,34604989.00000,6.45823,5.37542
1582001264.73395,34734302.00000,-35.05214,3.35404
1582001368.53088,34799822.00000,56.71806,6.02224
1582001368.53171,34801189.00000,-70.64739,2.18876
1582001368.53699,34800618.00000,-28.37397,0.66062
1582001582.05795,34932683.00000,52.96753,3.27597
1582001797.88890,35062358.00000,11.16137,3.67024
1582001797.90254,35062227.00000,57.89019,6.38124
1582001905.10605,35128843.00000,-17.37806,5.19327
1582002013.54290,35193542.00000,63.17251,8.09223
1582002556.29719,35521051.00000,-45.86615,5.39431
1582002662.28425,35587550.00000,64.58910,8.35405
1582002771.19494,35652862.00000,-7.44862,7.56392
1582002879.55118,35717643.00000,-39.80256,5.19560
1582002879.55373,35718179.00000,-20.21789,3.92492
1582002989.95243,35784630.00000,-38.21743,1.81780
1582003096.59702,35849393.00000,68.27096,5.14046
1582003317.05072,35979883.00000,-14.51562,4.15766
1582003859.99140,36307490.00000,-38.77983,2.01078
1582003966.46023,36374520.00000,-0.39886,1.89030
1582004403.27485,36635126.00000,61.02193,4.84688
1582004403.28320,36635465.00000,65.35146,7.87211
1582004403.28470,36635760.00000,-34.78502,5.73925
1582004932.76472,36964149.00000,52.57483,8.08103
1582005145.50232,37093568.00000,13.52858,8.35341
1582005561.34899,37356755.00000,53.94322,10.63290
1582005769.41342,37487483.00000,70.88306,13.64541
1582005981.12276,37619649.00000,71.95409,16.56084
1582005981.12347,37618529.00000,65.08454,18.98703
1582006088.14189,37683600.00000,71.15855,21.59560
1582006297.05879,37814955.00000,77.18903,24.37528
1582006406.74221,37881254.00000,64.86643,26.39983
1582006512.92240,37946711.00000,52.83535,27.72161
1582006723.11329,38077051.00000,-59.19908,23.37558
1582006829.88904,38142795.00000,69.74456,25.69402
1582007039.37490,38274412.00000,62.81440,27.55004
1582007039.38025,38273895.00000,-34.54596,24.44524
1582007039.39055,38273081.00000,62.69704,26.35783
1582007145.32172,38339798.00000,59.84285,28.03208
1582007257.68999,38404237.00000,42.01339,28.73115
1582007678.72946,38666547.00000,-61.52218,24.21848
1582007678.73147,38667516.00000,-16.52035,22.18154
1582007678.73175,38666491.00000,-20.25221,20.05985
1582008001.03670,38864334.00000,57.95559,21.95464
1582008215.79457,38995881.00000,60.21215,23.86752
1582008427.95681,39126512.00000,57.02394,25.52534
1582008427.95915,39126368.00000,12.17746,24.85794
1582008535.19124,39191499.00000,-16.37191,22.79645
1582008749.08001,39322535.00000,-55.82469,18.86539
1582008853.37536,39388868.00000,67.48696,21.29647
1582008853.37964,39388041.00000,58.82594,23.17294
1582008961.20481,39452870.00000,-36.07356,20.21062
1582009071.28300,39519903.00000,71.75137,22.78766
1582009071.28899,39520139.00000,-60.12737,18.64191
1582009177.74739,39583753.00000,32.59373,19.33950
1582009177.76729,39585091.00000,52.13868,20.97946
1582009283.64230,39651165.00000,71.00034,23.48050
1582009388.62378,39716237.00000,10.04529,22.80874
1582009493.90545,39781495.00000,-77.56710,17.78995
1582009705.76908,39912669.00000,61.04218,19.95256
1582009705.77852,39912423.00000,79.44416,22.92714
1582009920.26529,40044382.00000,54.47435,24.50450
1582010242.20375,40240367.00000,-64.54580,20.05199
1582010665.66505,40501397.00000,70.71745,22.58526
1582010874.33353,40633849.00000,9.11191,21.91159
1582011183.55698,40829728.00000,10.37819,21.33492
1582011596.21426,41092696.00000,61.88987,23.36267
1582011695.23433,41158187.00000,53.10753,24.84991
1582011794.72817,41222836.00000,-90.08873,19.10298
1582012819.28228,41879103.00000,12.80584,18.78812
1582012921.56381,41944295.00000,12.67561,18.48250
1582013023.72973,42009471.00000,-51.18861,14.99894
1582014489.56291,42926882.00000,-37.84917,12.35654
1582014489.56330,42926606.00000,14.05127,12.44127
1582014593.16847,42992629.00000,-40.39326,9.79955
1582014700.11007,43057937.00000,-60.42603,6.28827
1582014700.12271,43058525.00000,-61.21235,2.91324
1582014802.31427,43123386.00000,47.26788,5.13097
1582015009.86925,43254332.00000,64.30787,8.08981
1582015213.11982,43385407.00000,-47.12040,5.32930
1582015743.13353,43713457.00000,-45.54745,2.78546
1582015847.25739,43778713.00000,78.72406,6.58239
1582016265.75685,44041018.00000,7.56140,6.63134
1582016265.75720,44041763.00000,-40.95885,4.25183
1582016371.71474,44107632.00000,9.95473,4.53698
1582016580.19926,44238176.00000,-7.45803,3.93723
1582016682.96406,44303368.00000,4.55391,3.96806
1582016893.93898,44434929.00000,78.83445,7.71138
1582016996.99490,44499766.00000,-39.81867,5.33488
1582017411.37927,44762491.00000,-14.35745,4.35026
1582017411.39109,44761164.00000,-14.78811,3.39334
1582017519.55893,44826782.00000,-20.42977,2.20219
1582017625.69071,44894085.00000,2.51896,2.21803
1582017832.76105,45023470.00000,5.20723,2.36749
1582018778.61684,45613468.00000,61.84113,5.34117
1582018778.61792,45614245.00000,12.45454,5.69684
1582018886.46459,45678874.00000,64.54834,8.63941
1582018886.47326,45680216.00000,9.96997,8.70594
1582018997.89447,45744506.00000,-61.06064,5.21761
1582019102.28974,45811604.00000,56.26606,7.77003
1582019622.35220,46137429.00000,62.13345,10.48821
1582019832.35061,46268543.00000,52.19511,12.57355
1582020249.10338,46531644.00000,12.61204,12.57547
1582020353.59476,46597551.00000,-61.37504,8.87795
1582020567.58588,46728634.00000,12.94346,9.08122
1582020779.31845,46858980.00000,5.28197,8.89126
1582020779.32984,46859662.00000,-35.08998,6.69220
1582020989.09685,46990907.00000,-16.12847,5.55117
1582021096.20291,47055458.00000,60.62140,8.30468
1582021303.68778,47186115.00000,63.35744,11.05732
1582021407.58619,47251899.00000,-78.59424,6.57474
1582021511.64386,47318917.00000,-47.90017,3.85099
1582021511.65406,47317717.00000,9.73515,4.14520
1582021511.66579,47317426.00000,-60.58630,0.90863
1582021618.71972,47383373.00000,56.83370,3.70488
1582021937.44420,47580583.00000,-38.97195,1.57104
1582021937.46038,47579634.00000,50.21115,4.00304
1582022043.50142,47645438.00000,55.69060,6.58742
1582022043.50147,47645470.00000,-19.07518,5.30429
1582022043.50316,47645900.00000,-43.65120,2.85652
1582022151.08340,47710529.00000,71.23585,6.27548
1582022151.08393,47710490.00000,5.64833,6.24413
1582022254.30581,47777046.00000,-23.60053,4.75189
1582022469.98246,47907503.00000,61.88223,7.60841
1582022687.26346,48038140.00000,66.38480,10.54723
1582022897.96452,48170744.00000,68.17058,13.42840
1582023108.47977,48300340.00000,-24.52689,11.53063
1582023212.47972,48366212.00000,3.40385,11.12429
1582023426.17332,48497436.00000,9.07778,11.02197
1582023736.74290,48694428.00000,-16.95345,9.62320
1582024464.28035,49152192.00000,-60.20411,6.13183
1582024570.19430,49218160.00000,-47.40211,3.45513
1582024570.19739,49217894.00000,-51.94255,0.68525
1582024670.89703,49284103.00000,8.25836,1.06390
1582024775.23308,49349708.00000,-42.08897,-1.09374
1582024775.23545,49350225.00000,-62.14655,-4.14638
1582024775.24207,49350086.00000,-18.11525,-4.84482
1582024988.09756,49480251.00000,-36.28714,-6.41694
1582025203.26278,49612292.00000,-17.67241,-6.97971
1582025203.26385,49612384.00000,-18.90560,-7.57601
1582025620.30895,49874134.00000,61.25194,-4.13461
1582026659.72892,50529627.00000,-62.41977,-7.04887
1582026761.03643,50593844.00000,-37.99923,-8.59639
1582027181.52856,50856585.00000,47.31008,-5.80106
1582027181.54298,50857287.00000,-29.58382,-6.99020
1582027818.55720,51249675.00000,64.74586,-3.40340
1582027818.56419,51249977.00000,57.36753,-0.36485
1582027926.26152,51316640.00000,57.11800,2.50929
1582028033.02865,51381409.00000,62.70278,5.51897
1582028240.80128,51512530.00000,-37.44094,3.37097
1582028661.05073,51774769.00000,63.39736,6.37229
1582028661.05171,51774945.00000,-19.91152,5.05810
1582028875.38866,51906149.00000,59.65093,7.78774
1582028875.39879,51904647.00000,56.08086,10.20240
1582029192.87042,52101497.00000,-36.42977,7.87079
1582029511.06235,52297919.00000,-19.64788,6.49486
1582029511.07751,52298650.00000,73.78819,9.85952
1582029829.22158,52494341.00000,-63.44764,6.19416
1582029829.23336,52494966.00000,-41.80435,3.79424
1582029934.76258,52559901.00000,-4.30641,3.38921
1582030038.03347,52626707.00000,-38.98788,1.27035
1582030346.81301,52822361.00000,-40.69939,-0.82814
1582030346.81563,52822157.00000,69.11936,2.66924
1582030346.82075,52823005.00000,8.03623,2.93759
1582030659.09042,53020464.00000,-57.95794,-0.10719
1582030969.92012,53216738.00000,63.31604,3.06397
1582031285.03156,53412917.00000,11.51103,3.48633
1582031390.20325,53478718.00000,60.70982,6.34750
1582031497.15681,53543194.00000,6.56265,6.35826
1582031602.14099,53609873.00000,13.52960,6.71683
1582031814.35114,53739884.00000,-35.82082,4.58994
1582032029.35115,53870662.00000,79.58867,8.33988
1582032242.52988,54003416.00000,-10.32726,7.40652
1582032558.28385,54199084.00000,54.39019,9.75571
1582032558.29556,54200252.00000,60.28424,12.28213
1582032767.91713,54330335.00000,13.25528,12.33079
1582032873.97313,54396293.00000,63.61358,14.89493
1582033712.83558,54920574.00000,13.16235,14.80830
1582033815.94669,54986672.00000,-26.74770,12.73050
1582033919.79905,55052052.00000,-7.50565,11.71869
1582034020.88579,55117571.00000,10.11264,11.63839
1582034020.90563,55116935.00000,56.46309,13.87963
1582034126.29836,55182302.00000,47.85574,15.57843
1582034336.14405,55314044.00000,-58.87414,11.85580
1582034646.84671,55509088.00000,43.74997,13.45051
1582034751.73347,55575979.00000,-21.44871,11.70555
1582034856.99196,55642096.00000,-33.98384,9.42108
1582035172.84693,55838435.00000,63.77070,12.13856
1582035277.50627,55902580.00000,12.40373,12.15182
1582035380.57622,55968749.00000,-48.26136,9.13116
1582035593.10117,56100844.00000,-60.83480,5.63286
1582035593.11178,56098902.00000,57.94534,8.24849
1582035909.18632,56295781.00000,11.91216,8.43167
1582035909.18803,56295970.00000,-19.63406,7.02838
1582035909.19313,56296469.00000,53.75082,9.36451
1582036012.93715,56361418.00000,16.84530,9.73855
1582036012.93853,56361045.00000,75.25684,13.01446
1582036115.75104,56426768.00000,-23.70636,11.17842
1582036225.51509,56492135.00000,76.10587,14.42479
1582036547.97343,56690548.00000,53.68422,16.38776
1582036547.98333,56689931.00000,72.63907,19.20033
1582036653.13230,56755120.00000,61.09471,21.29505
1582036872.65785,56886827.00000,58.80055,23.17032
1582036872.66570,56885845.00000,52.62447,24.64303
1582036980.57342,56952626.00000,67.01588,26.76167
1582037296.06264,57149322.00000,56.68463,28.25782
1582037296.07535,57148796.00000,-41.27966,24.78095
1582037403.82602,57214819.00000,60.57566,26.57068
1582037509.76613,57279270.00000,60.14227,28.24926
1582037617.62062,57344556.00000,60.65189,29.86939
1582037617.63353,57344250.00000,59.27911,31.33988
1582037721.14800,57410458.00000,-21.29647,28.70806
1582038147.71500,57672454.00000,-25.14174,26.01557
1582038362.55684,57804370.00000,65.61500,27.99554
1582038362.56619,57802984.00000,-7.49740,26.22090
1582038884.53827,58131543.00000,-47.10336,22.55468
1582039199.37915,58328903.00000,66.17661,24.73578
1582039515.98602,58523740.00000,-62.48868,20.37456
1582039727.92879,58656006.00000,-62.82437,16.21461
1582040042.26438,58851396.00000,-36.87574,13.56009
1582040146.10767,58917319.00000,-18.11283,11.97645
1582040251.57861,58984030.00000,69.76980,14.86611
1582040459.37684,59115432.00000,66.04969,17.42529
1582040566.19592,59179750.00000,-18.77460,15.61530
1582040669.04964,59244603.00000,57.87773,17.72842
1582040669.06181,59245413.00000,64.59830,20.07191
1582040772.43059,59311141.00000,-42.73275,16.93168
1582040876.39848,59375744.00000,-18.44029,15.16308
1582040980.41015,59443057.00000,9.66361,14.88811
1582041299.67958,59638157.00000,-61.91743,11.04783
1582041405.32889,59704773.00000,66.41000,13.81594
1582041615.79886,59834886.00000,-37.97339,11.22647


==> figures/training_curves/final_episode_reward_raw.csv <==
Wall time,Step,Value
1581942051.3045049,67541,-13.655181884765625
1581942051.3119414,65674,-23.620859146118164
1581942051.31776,67013,-43.228912353515625
1581942051.3224506,66495,-52.169288635253906
1581942051.3228087,67148,-20.52214241027832
1581942051.3257294,67499,-64.5411148071289
1581942051.3289783,67235,-21.51714515686035
1581942051.3291652,65598,-20.222389221191406
1581942051.3297164,66604,-22.84415626525879
1581942207.463561,132339,-62.964473724365234
1581942207.469891,132599,-66.62936401367188
1581942207.472972,131946,-6.767216682434082
1581942207.473565,132843,-19.789894104003906
1581942207.4772487,132451,-28.45551872253418
1581942207.4781687,131939,-62.55984115600586
1581942207.4842117,131433,-20.25774574279785
1581942207.492154,132059,-21.211400985717773
1581942363.4712694,197953,-23.10428810119629
1581942363.4746654,197548,-21.20961570739746
1581942523.3230195,263977,-25.290237426757812
1581942523.3237755,262323,-56.90547180175781
1581942523.3304605,262366,-21.981231689453125
1581942523.3310204,263461,48.0668830871582
1581942523.3348262,263540,-64.30087280273438
1581942523.3550632,263998,-21.36383819580078
1581942523.3583643,262228,-70.648193359375
1581942523.3585103,262492,-62.82318878173828
1581942675.3141527,328359,-26.85181427001953
1581942675.3176446,329502,-41.883033752441406
1581942675.3268297,329369,-20.344661712646484
1581942675.3314466,328488,-57.58143997192383
1581942837.210283,393323,-66.82462310791016
1581942837.2150006,394957,-61.66756057739258
1581942837.2184777,393916,-25.767589569091797
1581942837.2258267,395058,-63.121681213378906
1581942837.2295315,393456,-42.574981689453125
1581942837.2330904,394011,-61.69044494628906
1581942837.2331748,394292,-114.14646911621094
1581942837.2341366,394092,-63.7250862121582
1581942837.236856,393266,-57.68207550048828
1581942993.0288112,459857,-33.937076568603516
1581942993.0328293,459228,-17.169551849365234
1581943149.7902234,525898,-59.844661712646484
1581943149.8058233,524635,-22.58754539489746
1581943149.8069208,525441,-71.416748046875
1581943149.8111405,524643,-33.572322845458984
1581943302.161499,590818,-24.75588607788086
1581943302.1615748,590950,-62.247676849365234
1581943302.16563,590516,-64.32898712158203
1581943302.1716821,590233,-62.59895706176758
1581943458.3917978,657355,-27.60824966430664
1581943458.3924747,656203,-64.36516571044922
1581943458.4016461,656374,-1.3967878818511963
1581943458.4039853,655444,-17.186725616455078
1581943458.4098763,655745,-20.699888229370117
1581943611.3012,721685,-20.40662384033203
1581943611.3114212,722038,-27.068557739257812
1581943611.318434,722851,-57.3817253112793
1581943611.3255515,721066,-22.543472290039062
1581943611.326971,722484,-24.776134490966797
1581943757.361119,786656,-20.354583740234375
1581943757.3719668,787166,-21.56767463684082
1581943909.4446466,852738,-15.611265182495117
1581943909.4565713,851981,-60.53114318847656
1581943909.458879,853851,-64.16102600097656
1581944041.863815,919402,-32.30459213256836
1581944041.8650913,917897,-61.278160095214844
1581944041.8831017,917879,-72.70549774169922
1581944181.024552,984842,-17.90817642211914
1581944181.0284283,983287,-56.653961181640625
1581944181.0358558,984574,-39.91890335083008
1581944313.8800216,1050119,-53.5279426574707
1581944313.8809884,1049757,-26.73356819152832
1581944313.8861053,1050554,-31.559322357177734
1581944313.8947945,1048659,-105.0864486694336
1581944444.3627946,1114560,-68.8573989868164
1581944444.3645647,1115703,-13.743675231933594
1581944444.371396,1115656,-16.816007614135742
1581944578.1210363,1181071,-34.73188781738281
1581944700.7276802,1246705,-22.246129989624023
1581944700.7393584,1245187,-74.58304595947266
1581944700.7414143,1246712,-67.82207489013672
1581944820.0656605,1310822,-32.57786560058594
1581944940.3379452,1378059,-61.541282653808594
1581945064.3322506,1442043,-37.436920166015625
1581945064.3431313,1442594,-71.17342376708984
1581945179.386209,1507700,-16.079444885253906
1581945300.8002465,1573190,-60.805816650390625
1581945300.800779,1574652,-63.98258972167969
1581945300.8111658,1574858,-26.697134017944336
1581945536.5766177,1704891,-50.67647171020508
1581945536.5780396,1704989,-59.481849670410156
1581945536.5824847,1705632,-18.810937881469727
1581945653.3661344,1769500,-27.749513626098633
1581945776.1091805,1836720,37.55237579345703
1581945776.126146,1837020,-61.64009475708008
1581945776.1312838,1836641,-16.059852600097656
1581945899.1047828,1902486,-21.636926651000977
1581945899.1062646,1902509,-79.74454498291016
1581946028.4345694,1966898,-21.40997314453125
1581946028.435933,1967549,-60.19059753417969
1581946028.449311,1966753,-13.691351890563965
1581946273.8520772,2098299,-54.08790588378906
1581946273.8583388,2098056,-36.03400802612305
1581946273.8590634,2097921,-15.42521858215332
1581946273.8649402,2098858,-61.277164459228516
1581946527.2988014,2228395,-38.427669525146484
1581946661.4773486,2295735,-24.57573890686035
1581946661.4859738,2293866,-61.08720016479492
1581946661.487042,2294795,-30.889589309692383
1581946787.3573563,2360095,-29.056262969970703
1581946787.361312,2359988,-16.185829162597656
1581946787.3784106,2359935,-21.02964210510254
1581946920.0237818,2426132,-24.105302810668945
1581947068.3396754,2491806,-25.370121002197266
1581947068.3401499,2491205,-26.659780502319336
1581947068.3499691,2492317,-17.552230834960938
1581947200.279292,2556252,-67.46729278564453
1581947200.2857778,2557362,-19.996044158935547
1581947200.2941911,2556785,-22.61004066467285
1581947330.626427,2621674,-64.30924224853516
1581947330.6265213,2622073,-25.146623611450195
1581947330.6287773,2622820,-16.017253875732422
1581947330.6413186,2622069,-17.352487564086914
1581947330.6415672,2623048,-18.572460174560547
1581947465.3657644,2687136,-39.082149505615234
1581947465.3665495,2687698,-18.085844039916992
1581947465.3719985,2688673,-59.43442916870117
1581947465.380378,2688261,-30.781341552734375
1581947703.149003,2819015,-21.618173599243164
1581947703.1550043,2818633,-14.883878707885742
1581947703.1619737,2820094,-21.924604415893555
1581947823.4791248,2885186,-61.32024383544922
1581947823.5029216,2884136,-32.014835357666016
1581947937.649261,2950054,-9.98471450805664
1581948053.0483146,3014828,-19.64047622680664
1581948053.0495017,3014723,-67.81061553955078
1581948285.0968337,3147586,-57.01402282714844
1581948285.1199505,3146195,-15.553560256958008
1581948648.8672185,3343493,-22.96415901184082
1581948773.0191064,3408429,-21.387887954711914
1581948773.0262516,3409853,-60.52755355834961
1581948894.0075035,3473413,-25.941648483276367
1581948894.0115092,3474967,-38.98405456542969
1581948894.0186105,3473995,-4.914622783660889
1581949132.2499416,3605852,-24.6936092376709
1581949256.5202725,3671244,52.51555633544922
1581949256.526864,3671989,-33.92578887939453
1581949256.5296266,3670534,-20.458526611328125
1581949500.5837722,3801205,-13.819517135620117
1581949500.5969448,3801097,-64.37476348876953
1581949618.8712928,3867169,-19.269378662109375
1581949734.6159487,3932206,-23.627294540405273
1581949847.549567,3999355,-15.372906684875488
1581949847.5545404,3999261,-5.077117919921875
1581949847.5575151,3998079,-22.017410278320312
1581949956.8553605,4064440,-9.942352294921875
1581950074.7978497,4129847,-65.26663970947266
1581950188.2684503,4195455,-23.008216857910156
1581950188.2734292,4195992,-17.013151168823242
1581950297.1126103,4261294,-7.746041774749756
1581950297.1232338,4259928,-17.49497413635254
1581950407.4052715,4326986,-21.99374771118164
1581950407.4103415,4326773,-14.677705764770508
1581950766.230681,4523172,-5.810344696044922
1581950884.8958023,4587534,-5.82991361618042
1581950884.8965008,4587737,-19.387548446655273
1581950884.9039454,4588224,-20.44315528869629
1581951114.8669498,4719975,-61.28621292114258
1581951114.870667,4720244,57.37127685546875
1581951453.5469997,4916111,-2.533839702606201
1581951574.493534,4981837,-55.72815704345703
1581951574.5068412,4982300,-21.066776275634766
1581951921.5082269,5178012,55.537879943847656
1581951921.5274906,5177840,40.875213623046875
1581952041.1391628,5242901,55.86042022705078
1581952041.1453831,5243211,-49.318260192871094
1581952165.1497977,5308969,-62.933292388916016
1581952165.153806,5309160,-52.96042251586914
1581952290.5966635,5374363,-3.4964377880096436
1581952290.5990887,5373973,-47.53258514404297
1581952290.6014225,5375456,66.4552993774414
1581952411.4928086,5440889,-27.435302734375
1581952411.4942436,5441520,57.73273468017578
1581952533.9567482,5507027,52.993186950683594
1581952533.9581935,5505076,-45.37708282470703
1581952779.6961021,5638026,-61.144195556640625
1581952779.7029994,5636759,-21.42693328857422
1581953012.7055256,5768125,56.1301383972168
1581953475.061369,6030322,-22.68120574951172
1581953588.9721437,6095656,-5.190895080566406
1581953693.871204,6160745,-25.536405563354492
1581953810.0622892,6226914,-61.4610595703125
1581954034.338615,6357246,-39.133724212646484
1581954149.9485748,6423564,-46.134586334228516
1581954149.950675,6424164,58.80558776855469
1581954260.8892562,6488473,-71.05448913574219
1581954260.9120798,6490035,43.71120071411133
1581954370.282756,6553657,-36.423057556152344
1581954481.6916146,6620400,-27.69971466064453
1581954481.6986003,6620518,-69.24742889404297
1581954481.701093,6620086,53.06895446777344
1581954481.7032006,6619451,-19.466463088989258
1581954589.9769049,6685477,-44.687095642089844
1581954700.3927975,6751287,-65.15755462646484
1581954700.3938427,6752040,40.02716064453125
1581954815.001568,6816461,51.691734313964844
1581954923.6255322,6882533,55.12779998779297
1581955039.9885309,6946835,-45.94264602661133
1581955039.9891179,6947770,-40.861114501953125
1581955039.9934223,6948290,55.83985137939453
1581955039.9967012,6947555,-42.457027435302734
1581955267.970459,7079789,-65.55679321289062
1581955267.971528,7078566,-58.02353286743164
1581955267.9849212,7078661,-42.156959533691406
1581955267.989667,7079714,59.00332260131836
1581955497.346928,7209095,56.89719009399414
1581955497.3559039,7210174,56.37822723388672
1581955617.4456894,7275524,-59.548912048339844
1581955617.4535751,7276400,-22.165565490722656
1581955617.4673069,7274545,-43.717891693115234
1581955736.8177938,7340620,-17.55367660522461
1581955850.899844,7406460,61.45770263671875
1581955973.4914827,7471818,53.28007125854492
1581956089.0611672,7538674,55.007450103759766
1581956204.8684888,7603755,56.90153121948242
1581956324.566859,7668027,-10.011621475219727
1581956445.502883,7733397,-48.640960693359375
1581956445.5126634,7735025,-54.51922607421875
1581956445.5168397,7734357,58.89079284667969
1581956445.5294483,7733508,-41.22043228149414
1581956691.0206606,7864965,57.554290771484375
1581956931.6298857,7996932,46.997562408447266
1581956931.6306694,7997028,55.02714157104492
1581956931.6367958,7997013,-50.84588623046875
1581957049.6365726,8062098,-60.0931396484375
1581957049.6435273,8062724,-63.523372650146484
1581957049.6470034,8061694,-47.59064483642578
1581957049.6576436,8062806,-17.6525821685791
1581957165.9912336,8127493,-24.385469436645508
1581957286.593556,8193492,-61.16041564941406
1581957286.615118,8193353,58.16176223754883
1581957286.6162543,8192325,-17.80974769592285
1581957286.618942,8192941,-43.8958625793457
1581957525.4977076,8324880,52.66291046142578
1581957644.3855064,8390322,-40.70077896118164
1581957644.3970551,8388839,34.67444610595703
1581957763.1327353,8455405,60.014122009277344
1581957763.1336584,8454617,54.69363784790039
1581957763.1412988,8454888,56.86016845703125
1581957763.145369,8455694,-44.21439743041992
1581957993.4742823,8586719,32.71603012084961
1581957993.4872086,8586354,54.84217834472656
1581958111.5918028,8651914,57.59663391113281
1581958231.2883742,8716524,77.01737976074219
1581958231.2956746,8717141,60.45155715942383
1581958231.3071833,8717157,57.577457427978516
1581958231.3124561,8717168,-38.04375457763672
1581958354.4180405,8782899,59.56863021850586
1581958354.43282,8783491,-63.23720169067383
1581958473.7678583,8848760,-61.51016616821289
1581958473.7756457,8849322,53.164852142333984
1581958722.8260787,8979514,-64.40526580810547
1581958844.8130596,9044376,61.43692398071289
1581958844.8193593,9044233,54.7942008972168
1581958844.8284845,9045517,51.46924591064453
1581958970.255887,9110015,32.376014709472656
1581958970.2597091,9111041,-56.4345703125
1581958970.266943,9111269,36.41756820678711
1581958970.2684288,9111271,-21.477256774902344
1581959091.4538338,9176444,40.061492919921875
1581959091.4659576,9176632,-51.119110107421875
1581959220.168853,9241379,60.310916900634766
1581959347.07302,9306434,60.685150146484375
1581959347.0730605,9306511,-50.92037582397461
1581959347.0761745,9306532,-46.31376266479492
1581959591.3810391,9437478,-20.106834411621094
1581959591.3826637,9438734,-59.49470138549805
1581959591.3833127,9438323,-41.01565170288086
1581959591.3834548,9438707,54.90667724609375
1581959708.4275346,9504568,54.679161071777344
1581959828.9896207,9568586,-35.84373092651367
1581959829.0047932,9569941,55.67669677734375
1581959829.0069482,9569806,-38.35102081298828
1581959829.009161,9568347,29.507238388061523
1581960071.2911408,9701257,59.392269134521484
1581960071.307244,9701022,-13.169618606567383
1581960071.3107061,9700030,-18.27800941467285
1581960071.3130357,9701142,58.048004150390625
1581960414.485943,9897046,56.33159637451172
1581960414.5031612,9896937,-21.127037048339844
1581960527.9753673,9961854,-35.96656036376953
1581960527.9931376,9961844,-62.14398193359375
1581960527.9968317,9963146,57.5152702331543
1581960642.0136385,10027830,65.4042739868164
1581960876.811093,10159474,54.975685119628906
1581960876.8150911,10158366,47.08872985839844
1581960993.3867474,10224846,63.568565368652344
1581960993.3914065,10223726,64.53829956054688
1581961103.3885643,10290519,-14.251063346862793
1581961103.3987994,10289456,-20.325437545776367
1581961331.1359978,10421382,33.868690490722656
1581961331.1391706,10421589,-58.13442611694336
1581961331.1508713,10422104,59.48916244506836
1581961446.0199666,10487680,-20.80118179321289
1581961559.6626544,10552629,-36.16115951538086
1581961559.676772,10552809,-60.535438537597656
1581961788.32186,10684223,-53.39009094238281
1581961788.3258371,10683618,53.91268539428711
1581961788.333883,10682595,58.95868682861328
1581961903.6840065,10748099,-61.174560546875
1581961903.6941319,10748941,70.56006622314453
1581962015.4470065,10814795,64.39353942871094
1581962015.4532018,10814624,-46.284576416015625
1581962126.880969,10880260,68.9572525024414
1581962126.8837306,10880735,61.62520980834961
1581962234.0479848,10945254,-19.61862564086914
1581962345.520047,11011826,63.83584213256836
1581962452.3762426,11077089,12.583971977233887
1581963027.2405477,11404732,-55.415164947509766
1581963027.2463582,11404079,-38.60165023803711
1581963355.7989705,11600354,-60.397254943847656
1581963462.3900185,11666421,-36.71152114868164
1581963571.0563343,11732147,59.83037185668945
1581963571.0574477,11731195,-60.61423110961914
1581963678.6723258,11797917,-62.87193298339844
1581963678.6753495,11796592,-14.220681190490723
1581963787.7759504,11863446,70.96881103515625
1581963787.7806492,11862480,-36.382530212402344
1581963896.4487116,11929027,56.985755920410156
1581964002.0889564,11994396,60.72056579589844
1581964221.1490881,12125473,-5.610525131225586
1581964329.9361625,12190402,-38.1182746887207
1581964443.6557057,12256188,1.7778438329696655
1581964553.4730425,12321981,-46.722740173339844
1581964553.4853396,12322525,64.26844024658203
1581964769.249027,12452223,-21.245155334472656
1581964769.2535388,12452526,56.40846252441406
1581964984.615631,12584425,73.26062774658203
1581965093.9816322,12650055,11.147937774658203
1581965093.9863238,12648958,29.579835891723633
1581965093.9868095,12649793,30.50705909729004
1581965207.7013507,12714917,57.41240310668945
1581965207.7136114,12714236,74.78990936279297
1581965313.300036,12779566,-28.266584396362305
1581965313.3122873,12780385,-37.97834014892578
1581965751.3605576,13043118,64.59790802001953
1581965751.3622713,13042199,-62.974159240722656
1581965751.3643904,13042741,-55.29475784301758
1581965751.3687751,13042951,57.75423049926758
1581965751.3727887,13043055,-9.534566879272461
1581965862.0843341,13108492,57.721805572509766
1581965862.0873885,13107440,1.4240292310714722
1581965862.0913258,13107310,56.9206657409668
1581965972.7645996,13174309,-48.90866470336914
1581966087.7919858,13239592,-59.65583801269531
1581966087.796311,13240038,-64.8602066040039
1581966196.0034027,13305179,51.77733612060547
1581966410.7094185,13436463,-25.131420135498047
1581966410.7136354,13435386,66.56227111816406
1581966518.7805302,13501075,-20.057170867919922
1581966634.2811458,13566998,62.08414840698242
1581966634.2958126,13566991,-64.46778869628906
1581966859.6895192,13698684,-52.98222351074219
1581967513.2118058,14091549,55.95089340209961
1581967513.2174354,14090718,58.49510192871094
1581967513.2193437,14091990,-37.41569137573242
1581967622.26575,14156153,-59.824947357177734
1581967728.8651204,14222682,-10.784932136535645
1581967838.8327045,14288069,-60.5462760925293
1581968055.620418,14418381,42.34076690673828
1581968055.6242435,14418062,54.749908447265625
1581968163.4507644,14484132,-57.58401107788086
1581968272.0799837,14549999,61.389896392822266
1581968272.0859075,14549050,-20.83852195739746
1581968381.0688329,14616278,68.65636444091797
1581968603.4897618,14746199,50.26976776123047
1581968603.49562,14747127,54.30530548095703
1581968943.993372,14942642,60.59956741333008
1581968944.0009947,14943779,-60.93675231933594
1581968944.0038426,14942278,-42.08931350708008
1581969055.4112737,15008805,-63.43562698364258
1581969167.4157913,15074146,-14.63387680053711
1581969167.4243731,15074636,-55.71149826049805
1581969167.435112,15074546,-21.294870376586914
1581969501.7668204,15270704,-37.060203552246094
1581969501.7729063,15271701,-66.80618286132812
1581969834.4648578,15467436,56.606666564941406
1581969834.4736843,15467608,-19.993057250976562
1581970169.9315972,15663147,55.761810302734375
1581970277.7791677,15728944,63.75894546508789
1581970613.0581868,15926752,-63.74315643310547
1581970613.0740695,15926693,55.003456115722656
1581970613.0781481,15925590,-74.608154296875
1581970833.6643639,16057244,-64.71956634521484
1581970833.6673002,16057237,-51.550445556640625
1581970833.6689136,16056501,59.28934860229492
1581970939.2277834,16122017,-42.629661560058594
1581971043.71046,16187914,-47.06467819213867
1581971152.382187,16253588,73.83422088623047
1581971152.3891711,16253711,-31.110614776611328
1581971263.6098523,16318632,56.28773498535156
1581971481.4521525,16451170,-32.2791633605957
1581971481.4582381,16449725,67.02715301513672
1581971586.45612,16515410,-58.08018112182617
1581971803.7998571,16646796,67.8214111328125
1581971803.8158226,16647042,-43.693603515625
1581971803.818008,16647690,-34.513694763183594
1581972339.4391127,16974791,-58.33913803100586
1581972445.235163,17039470,55.53834533691406
1581972445.2547908,17039590,-50.937164306640625
1581972653.0332768,17171374,61.59857177734375
1581972653.0449336,17172068,64.13154602050781
1581972653.0459898,17172201,61.12720489501953
1581972759.508537,17236084,-62.6950569152832
1581973090.8426585,17433633,-41.601261138916016
1581973316.0950036,17565571,35.87344741821289
1581973433.5324948,17629353,54.54526901245117
1581973549.5014768,17695026,57.307891845703125
1581973549.5023777,17694834,-37.49715042114258
1581973549.5132575,17696168,-91.18772888183594
1581973549.5179849,17696566,-48.059085845947266
1581973662.2710142,17762030,-40.174930572509766
1581973888.1976292,17891988,-34.76788330078125
1581973998.9140437,17958763,71.27839660644531
1581974108.0656474,18023502,-2.2670209407806396
1581974108.072761,18023561,-42.410396575927734
1581974217.7604103,18088745,-38.758907318115234
1581974330.0766952,18155025,-59.153221130371094
1581974435.6481562,18220295,69.65176391601562
1581974435.6688714,18219869,-56.27621078491211
1581974540.6696634,18284686,-18.105226516723633
1581975070.6926825,18613238,72.68222045898438
1581975183.301426,18678031,72.22138214111328
1581975295.3123202,18744286,-20.382238388061523
1581975517.88401,18874410,-20.664812088012695
1581975632.1193907,18941746,-38.9972038269043
1581975735.4150722,19005534,-64.86335754394531
1581975735.4201448,19006395,-5.427340030670166
1581976159.2813654,19267875,-17.434032440185547
1581976262.2720716,19333874,64.5807113647461
1581976684.404963,19596568,-48.62124252319336
1581976684.4089208,19597091,-19.876602172851562
1581976786.0331252,19661553,76.20198059082031
1581977211.5868187,19924243,62.451045989990234
1581977632.9095178,20186903,7.061995506286621
1581977733.9481468,20251879,7.322974681854248
1581977837.8938615,20316757,58.09757995605469
1581977943.512168,20382575,-20.4229679107666
1581978051.3854246,20449173,-19.768901824951172
1581978051.3913555,20447355,62.18357849121094
1581978051.3918316,20449251,30.9639892578125
1581978160.7032626,20513065,58.456138610839844
1581978378.6595907,20645655,-64.7747573852539
1581978378.6633146,20644951,-36.49958419799805
1581978378.6769333,20645794,-20.74456024169922
1581978487.4279957,20709827,68.70256805419922
1581978487.439676,20710707,-41.96327209472656
1581978598.6587794,20775102,-60.7873420715332
1581978598.661883,20776094,73.08319091796875
1581978598.6695995,20775842,-17.90726089477539
1581978705.8286176,20841314,50.855735778808594
1581979026.7240305,21038957,-60.05845642089844
1581979026.736763,21038466,-21.69919776916504
1581979135.4987366,21103512,52.95841979980469
1581979239.9065588,21170158,55.466705322265625
1581979239.9101105,21169692,9.10251522064209
1581979455.9617467,21299836,78.50069427490234
1581979669.3981264,21431877,-61.74332809448242
1581979880.7334564,21563358,62.50435256958008
1581979984.807106,21627833,71.96216583251953
1581979984.8255985,21627557,54.55635070800781
1581980203.848668,21759107,31.54358673095703
1581980311.7600143,21824325,-52.67045593261719
1581980414.5317848,21890779,-46.25398635864258
1581980736.2595153,22086377,53.62334060668945
1581981055.725893,22283573,-34.93093490600586
1581981055.7378535,22282915,60.72722625732422
1581981165.890987,22349355,53.35408020019531
1581981165.8974545,22348406,-38.726722717285156
1581981276.0303133,22414413,-42.05621337890625
1581981276.0334485,22415223,-37.9511604309082
1581981385.0748503,22479337,-34.98736572265625
1581981489.0898905,22545634,54.236976623535156
1581982553.884231,23201330,-62.4727783203125
1581982656.216754,23267174,63.185813903808594
1581982759.8758636,23332584,57.990962982177734
1581982759.8796422,23332819,80.89404296875
1581982867.629456,23398224,-33.3379020690918
1581982980.881386,23463162,61.34109115600586
1581983088.5229251,23528085,68.07611083984375
1581983088.533837,23529369,53.78773498535156
1581983192.963899,23594239,-20.49102020263672
1581983192.9683063,23593630,64.75336456298828
1581983192.9717927,23593551,-1.7365007400512695
1581983192.976931,23594782,-27.92059326171875
1581983303.1395047,23658630,-0.9581263065338135
1581983303.150053,23660183,-22.475183486938477
1581983303.1527262,23660493,-20.10758399963379
1581983408.8832235,23724526,-43.99347686767578
1581983515.9127905,23789975,65.98607635498047
1581983622.737393,23855112,-19.145654678344727
1581983731.4547205,23920896,12.56505298614502
1581983837.7386231,23986863,-60.26836013793945
1581983943.4243083,24052792,76.17662048339844
1581984273.896221,24249183,-41.86375427246094
1581984599.450603,24446876,-39.458377838134766
1581984924.0040092,24641644,10.85899829864502
1581985239.1717954,24838991,69.680908203125
1581985344.195361,24904536,69.89727020263672
1581985453.6819582,24969265,68.3917007446289
1581985559.4660563,25035799,57.6954231262207
1581985773.4206464,25166976,67.86266326904297
1581985773.4380403,25167776,-44.02802276611328
1581985879.6465902,25232586,-34.98542785644531
1581986303.117695,25495097,69.11614990234375
1581986411.2781124,25560404,65.23824310302734
1581986516.3026645,25625924,71.4687271118164
1581986516.305775,25625146,-58.47231674194336
1581986624.353957,25691959,-41.73920440673828
1581986726.4783034,25756726,73.60482025146484
1581986833.6180384,25822818,38.6455192565918
1581987152.5801082,26019436,-24.99696159362793
1581987152.5806358,26018594,57.88448715209961
1581987366.7057421,26149523,-60.17940139770508
1581987683.9137597,26346623,66.10477447509766
1581987888.1477132,26476726,-2.3005101680755615
1581988099.1213944,26607800,-38.076168060302734
1581988099.1429555,26607767,11.986822128295898
1581988205.1196089,26675119,57.90223693847656
1581988737.0501282,27002462,56.834835052490234
1581988844.2617443,27067982,-15.444452285766602
1581988844.2636764,27067023,-54.455718994140625
1581989056.879402,27198836,62.81903839111328
1581989056.8963046,27198591,-61.05004119873047
1581989170.227838,27264640,-60.109066009521484
1581989378.3533125,27395785,63.64393997192383
1581989484.2301462,27459899,54.40760040283203
1581989591.2762003,27525350,-60.66010665893555
1581989591.2815564,27526991,-16.87981414794922
1581989805.5798967,27657765,48.67123031616211
1581989805.5830986,27657757,59.7027473449707
1581990020.2240646,27787410,-56.14925765991211
1581990238.738592,27920165,34.60698318481445
1581990345.5199738,27984588,-19.469425201416016
1581990345.5258408,27984057,49.37010192871094
1581990449.5678046,28050539,54.97539138793945
1581990449.5703197,28049662,-61.357032775878906
1581990555.010938,28115929,-21.448013305664062
1581990555.0135155,28115178,-20.35225486755371
1581990665.131398,28181033,49.738162994384766
1581990985.1777751,28379133,62.93788146972656
1581990985.1792448,28377527,-18.21856117248535
1581991094.1096678,28443029,48.498313903808594
1581991094.1143386,28443227,61.491153717041016
1581991313.5988247,28574803,-43.193851470947266
1581991313.5995681,28575561,-22.87839126586914
1581991313.6011505,28574614,-60.54465866088867
1581991313.6018856,28575675,60.250118255615234
1581991529.3058524,28705026,-24.468992233276367
1581991529.3120856,28705793,67.38026428222656
1581991634.7065759,28770514,-46.56241226196289
1581991846.6240094,28901419,12.162920951843262
1581991846.6276786,28902678,69.27086639404297
1581991951.255511,28968234,-59.11915588378906
1581991951.260489,28967562,42.62478256225586
1581992161.4860237,29097999,-37.497154235839844
1581992577.787452,29361382,-64.1229476928711
1581992786.6875103,29492232,57.67044448852539
1581992786.692638,29491493,65.56539154052734
1581992891.30277,29558176,-4.781447410583496
1581992996.729403,29622295,54.3910026550293
1581993100.6457598,29689757,-39.698822021484375
1581993312.8437166,29820303,-50.70042419433594
1581993421.5842319,29885664,56.217716217041016
1581993634.2939293,30017311,-35.028106689453125
1581993851.9997618,30147865,63.25248718261719
1581993852.000364,30147331,-60.86789321899414
1581993852.0074296,30146627,-54.1866455078125
1581993957.7804272,30213673,-19.21061134338379
1581994271.8547878,30409072,44.321041107177734
1581994271.8582392,30408948,-36.93667221069336
1581994271.861785,30410639,-45.81740951538086
1581994586.7032473,30605984,57.09391403198242
1581994691.8279445,30672084,12.520905494689941
1581994905.3832195,30803769,71.3887710571289
1581995125.2266273,30933421,-19.300809860229492
1581995339.1229377,31064279,-21.67467498779297
1581995445.253479,31130108,67.23567962646484
1581995445.268469,31130642,62.6697883605957
1581995555.9229488,31195627,64.78567504882812
1581995667.666164,31261026,61.000614166259766
1581995667.6692472,31261372,-40.150718688964844
1581995667.6705976,31261696,-36.154388427734375
1581995772.396816,31328067,72.76407623291016
1581996094.745844,31524005,54.55524826049805
1581996094.7556784,31522900,-21.983802795410156
1581996305.7472305,31655367,43.39670944213867
1581996833.4423652,31983490,-39.73655700683594
1581996833.443767,31983494,56.39595413208008
1581997044.8719835,32112678,-9.357414245605469
1581997044.8756254,32112940,64.1282958984375
1581997480.2431598,32375850,-44.110687255859375
1581998115.2282345,32769953,58.20322799682617
1581998221.737667,32833831,-34.82978057861328
1581998327.3463328,32899787,66.7024917602539
1581998539.3932493,33031190,-40.1430778503418
1581998642.0681098,33096872,-22.866453170776367
1581998642.076302,33096308,-50.539215087890625
1581998852.0990472,33227823,-58.07547378540039
1581998852.1072361,33227579,-40.42497253417969
1581998852.1134002,33228085,-19.88385581970215
1581998952.2981033,33292460,-86.86064910888672
1581999359.3132143,33554520,60.47032928466797
1581999461.9323444,33621528,60.507633209228516
1581999461.9355712,33621030,-61.526084899902344
1581999890.0073345,33882746,11.167861938476562
1581999890.0212483,33883519,-59.027610778808594
1582000105.2639167,34013738,60.889835357666016
1582000426.242013,34210037,3.883748769760132
1582000426.24662,34211171,-9.192974090576172
1582000532.7511487,34275853,81.86727142333984
1582000637.5164962,34341312,-37.22381591796875
1582000637.524099,34341460,69.67266082763672
1582001056.177969,34604989,6.458226203918457
1582001264.7339458,34734302,-35.05213928222656
1582001368.5308752,34799822,56.71806335449219
1582001368.5317092,34801189,-70.64739227294922
1582001368.5369911,34800618,-28.373966217041016
1582001582.0579474,34932683,52.967525482177734
1582001797.8889048,35062358,11.161372184753418
1582001797.9025393,35062227,57.89018630981445
1582001905.1060455,35128843,-17.378055572509766
1582002013.5429032,35193542,63.17251205444336
1582002556.2971883,35521051,-45.866146087646484
1582002662.2842488,35587550,64.58910369873047
1582002771.1949425,35652862,-7.4486236572265625
1582002879.5511765,35717643,-39.802555084228516
1582002879.553733,35718179,-20.217885971069336
1582002989.952428,35784630,-38.21743392944336
1582003096.5970151,35849393,68.27095794677734
1582003317.050725,35979883,-14.515620231628418
1582003859.9914043,36307490,-38.77983093261719
1582003966.4602337,36374520,-0.3988552391529083
1582004403.2748473,36635126,61.02192687988281
1582004403.2832017,36635465,65.35145568847656
1582004403.2846985,36635760,-34.7850227355957
1582004932.7647173,36964149,52.574832916259766
1582005145.5023248,37093568,13.528579711914062
1582005561.3489897,37356755,53.94321823120117
1582005769.4134154,37487483,70.88306427001953
1582005981.1227634,37619649,71.95408630371094
1582005981.1234665,37618529,65.08454132080078
1582006088.14189,37683600,71.15855407714844
1582006297.0587943,37814955,77.18903350830078
1582006406.7422092,37881254,64.8664321899414
1582006512.922398,37946711,52.83535385131836
1582006723.113292,38077051,-59.19908142089844
1582006829.8890386,38142795,69.74456024169922
1582007039.3749046,38274412,62.814395904541016
1582007039.3802545,38273895,-34.54595947265625
1582007039.3905458,38273081,62.69703674316406
1582007145.321725,38339798,59.84284591674805
1582007257.6899896,38404237,42.013389587402344
1582007678.729456,38666547,-61.522178649902344
1582007678.731465,38667516,-16.52034568786621
1582007678.731749,38666491,-20.25221061706543
1582008001.0367036,38864334,57.95558547973633
1582008215.7945657,38995881,60.2121467590332
1582008427.9568074,39126512,57.02394104003906
1582008427.9591544,39126368,12.177457809448242
1582008535.1912386,39191499,-16.37190818786621
1582008749.0800133,39322535,-55.82469177246094
1582008853.3753633,39388868,67.4869613647461
1582008853.379636,39388041,58.82594299316406
1582008961.204807,39452870,-36.07355880737305
1582009071.283001,39519903,71.7513656616211
1582009071.2889917,39520139,-60.12736511230469
1582009177.7473938,39583753,32.59373092651367
1582009177.7672932,39585091,52.13867950439453
1582009283.6422982,39651165,71.0003433227539
1582009388.62378,39716237,10.045294761657715
1582009493.905453,39781495,-77.56710052490234
1582009705.76908,39912669,61.04218292236328
1582009705.778523,39912423,79.44416046142578
1582009920.2652855,40044382,54.47434616088867
1582010242.2037482,40240367,-64.5457992553711
1582010665.6650534,40501397,70.71745300292969
1582010874.3335292,40633849,9.111909866333008
1582011183.5569785,40829728,10.378190040588379
1582011596.2142625,41092696,61.88987350463867
1582011695.2343314,41158187,53.10752868652344
1582011794.7281682,41222836,-90.08872985839844
1582012819.2822769,41879103,12.805842399597168
1582012921.5638099,41944295,12.675606727600098
1582013023.7297344,42009471,-51.18860626220703
1582014489.5629053,42926882,-37.84917068481445
1582014489.563296,42926606,14.051274299621582
1582014593.168469,42992629,-40.39326477050781
1582014700.1100655,43057937,-60.42603302001953
1582014700.1227086,43058525,-61.21235275268555
1582014802.3142717,43123386,47.26787567138672
1582015009.8692486,43254332,64.30786895751953
1582015213.1198153,43385407,-47.12040328979492
1582015743.133528,43713457,-45.54745101928711
1582015847.2573857,43778713,78.72406005859375
1582016265.7568471,44041018,7.5614013671875
1582016265.7572048,44041763,-40.95885467529297
1582016371.7147415,44107632,9.954728126525879
1582016580.199259,44238176,-7.458033084869385
1582016682.9640622,44303368,4.553905010223389
1582016893.9389844,44434929,78.8344497680664
1582016996.994897,44499766,-39.818668365478516
1582017411.3792694,44762491,-14.357453346252441
1582017411.3910859,44761164,-14.78811264038086
1582017519.5589278,44826782,-20.429767608642578
1582017625.6907067,44894085,2.5189595222473145
1582017832.7610493,45023470,5.2072296142578125
1582018778.6168416,45613468,61.84113311767578
1582018778.6179225,45614245,12.454536437988281
1582018886.4645915,45678874,64.54833984375
1582018886.47326,45680216,9.969974517822266
1582018997.8944693,45744506,-61.06064224243164
1582019102.2897365,45811604,56.26606369018555
1582019622.3522031,46137429,62.133445739746094
1582019832.3506055,46268543,52.19511032104492
1582020249.1033769,46531644,12.612041473388672
1582020353.594759,46597551,-61.37504196166992
1582020567.5858765,46728634,12.94345760345459
1582020779.318448,46858980,5.281972408294678
1582020779.329843,46859662,-35.08998107910156
1582020989.0968504,46990907,-16.12847328186035
1582021096.2029133,47055458,60.621395111083984
1582021303.687776,47186115,63.35743713378906
1582021407.586192,47251899,-78.59423828125
1582021511.6438632,47318917,-47.900169372558594
1582021511.6540606,47317717,9.735146522521973
1582021511.6657903,47317426,-60.58629608154297
1582021618.719716,47383373,56.83369827270508
1582021937.444198,47580583,-38.971954345703125
1582021937.4603798,47579634,50.211151123046875
1582022043.5014243,47645438,55.69060134887695
1582022043.5014665,47645470,-19.075180053710938
1582022043.50316,47645900,-43.65119934082031
1582022151.083396,47710529,71.23584747314453
1582022151.0839343,47710490,5.6483283042907715
1582022254.3058076,47777046,-23.600526809692383
1582022469.9824572,47907503,61.882232666015625
1582022687.2634583,48038140,66.38479614257812
1582022897.9645202,48170744,68.17057800292969
1582023108.479766,48300340,-24.526893615722656
1582023212.4797237,48366212,3.403848171234131
1582023426.173321,48497436,9.077775955200195
1582023736.7428985,48694428,-16.953447341918945
1582024464.2803533,49152192,-60.20410919189453
1582024570.194297,49218160,-47.40211486816406
1582024570.1973894,49217894,-51.94255447387695
1582024670.897028,49284103,8.258363723754883
1582024775.2330837,49349708,-42.08897018432617
1582024775.2354531,49350225,-62.14655303955078
1582024775.242068,49350086,-18.115253448486328
1582024988.0975626,49480251,-36.28714370727539
1582025203.262777,49612292,-17.672412872314453
1582025203.263847,49612384,-18.905595779418945
1582025620.3089547,49874134,61.25193786621094
1582026659.728925,50529627,-62.419769287109375
1582026761.0364254,50593844,-37.999229431152344
1582027181.5285606,50856585,47.310081481933594
1582027181.5429826,50857287,-29.583816528320312
1582027818.5571957,51249675,64.74586486816406
1582027818.5641897,51249977,57.367530822753906
1582027926.2615197,51316640,57.118003845214844
1582028033.028653,51381409,62.70277786254883
1582028240.8012831,51512530,-37.44093704223633
1582028661.050729,51774769,63.397361755371094
1582028661.0517113,51774945,-19.911516189575195
1582028875.3886623,51906149,59.65093231201172
1582028875.398788,51904647,56.08086013793945
1582029192.8704224,52101497,-36.429771423339844
1582029511.0623457,52297919,-19.64788246154785
1582029511.0775084,52298650,73.7881851196289
1582029829.2215788,52494341,-63.4476432800293
1582029829.2333608,52494966,-41.80434799194336
1582029934.762584,52559901,-4.306407451629639
1582030038.0334716,52626707,-38.98788070678711
1582030346.8130093,52822361,-40.69939422607422
1582030346.815629,52822157,69.1193618774414
1582030346.820751,52823005,8.036232948303223
1582030659.0904212,53020464,-57.95793533325195
1582030969.9201248,53216738,63.316036224365234
1582031285.031555,53412917,11.511031150817871
1582031390.203248,53478718,60.70981979370117
1582031497.156807,53543194,6.562654495239258
1582031602.1409943,53609873,13.529597282409668
1582031814.3511422,53739884,-35.82081985473633
1582032029.3511488,53870662,79.58866882324219
1582032242.5298824,54003416,-10.327261924743652
1582032558.2838526,54199084,54.39019012451172
1582032558.2955616,54200252,60.284244537353516
1582032767.9171336,54330335,13.255278587341309
1582032873.9731336,54396293,63.613582611083984
1582033712.8355784,54920574,13.162351608276367
1582033815.9466882,54986672,-26.747697830200195
1582033919.799052,55052052,-7.50565242767334
1582034020.8857896,55117571,10.112635612487793
1582034020.9056342,55116935,56.46308898925781
1582034126.298355,55182302,47.85573959350586
1582034336.1440525,55314044,-58.874141693115234
1582034646.846712,55509088,43.74996566772461
1582034751.7334733,55575979,-21.448707580566406
1582034856.9919617,55642096,-33.98383712768555
1582035172.8469317,55838435,63.77069854736328
1582035277.50627,55902580,12.403726577758789
1582035380.5762177,55968749,-48.26136016845703
1582035593.1011732,56100844,-60.834800720214844
1582035593.111781,56098902,57.94533920288086
1582035909.18632,56295781,11.91215705871582
1582035909.1880333,56295970,-19.634056091308594
1582035909.1931326,56296469,53.75082015991211
1582036012.9371517,56361418,16.84530258178711
1582036012.9385278,56361045,75.25684356689453
1582036115.7510357,56426768,-23.706356048583984
1582036225.5150926,56492135,76.10587310791016
1582036547.973429,56690548,53.68421936035156
1582036547.9833298,56689931,72.63906860351562
1582036653.1323028,56755120,61.09471130371094
1582036872.6578522,56886827,58.80055236816406
1582036872.6657007,56885845,52.624473571777344
1582036980.5734196,56952626,67.01588439941406
1582037296.0626352,57149322,56.684627532958984
1582037296.0753515,57148796,-41.27965545654297
1582037403.8260186,57214819,60.575660705566406
1582037509.7661264,57279270,60.14226531982422
1582037617.6206193,57344556,60.65188980102539
1582037617.6335294,57344250,59.27911376953125
1582037721.1479986,57410458,-21.29646873474121
1582038147.7150013,57672454,-25.141740798950195
1582038362.5568368,57804370,65.61499786376953
1582038362.5661948,57802984,-7.4973978996276855
1582038884.538269,58131543,-47.103363037109375
1582039199.3791478,58328903,66.1766128540039
1582039515.9860234,58523740,-62.48868179321289
1582039727.9287868,58656006,-62.82436752319336
1582040042.2643828,58851396,-36.875736236572266
1582040146.1076689,58917319,-18.11282730102539
1582040251.578608,58984030,69.7697982788086
1582040459.3768382,59115432,66.04969024658203
1582040566.195916,59179750,-18.77460479736328
1582040669.04964,59244603,57.87773132324219
1582040669.061811,59245413,64.59830474853516
1582040772.430587,59311141,-42.732749938964844
1582040876.3984818,59375744,-18.440292358398438
1582040980.410152,59443057,9.663607597351074
1582041299.679584,59638157,-61.91743469238281
1582041405.3288934,59704773,66.40999603271484
1582041615.7988648,59834886,-37.973388671875
1582042146.8099177,60162068,-62.75714874267578
1582042568.3568912,60424805,-38.00880813598633
1582042986.2077484,60687229,12.802624702453613
1582042986.225742,60687010,12.038900375366211
1582043402.1959972,60950060,0.1435299515724182
1582043402.2096264,60948503,53.042625427246094
1582043402.2132049,60949146,13.450078010559082
1582043508.1470947,61015860,-33.254215240478516
1582043824.8157365,61211180,50.99505615234375
1582043824.8219573,61211994,12.01484203338623
1582043824.8314834,61211497,11.686201095581055
1582043928.6970623,61277297,79.07788848876953
1582044237.8188405,61473378,73.09928894042969
1582044341.728428,61539412,-66.29167938232422
1582044447.109933,61603989,-16.08559226989746
1582044548.840814,61671008,-40.95037841796875
1582044858.4105685,61866055,67.96078491210938
1582044965.5052013,61932501,-16.09855842590332
1582044965.5096688,61931650,-64.62852478027344
1582045069.9079003,61997419,67.93824005126953
1582045069.9238143,61998986,63.96648025512695
1582045177.3698,62063066,-61.687294006347656
1582045383.5025115,62195505,7.367228031158447
1582045492.0457013,62261086,57.73276138305664
1582045492.0652518,62259284,11.789677619934082
1582045906.8581343,62521971,68.85099029541016
1582046011.6148086,62588029,57.65791320800781
1582046114.8289456,62652664,7.433779716491699
1582046221.9583702,62719419,65.63662719726562
1582046221.9694357,62719298,-61.242393493652344
1582046221.9728205,62719604,12.323957443237305
1582046326.9321392,62784884,52.20487594604492
1582046843.3548198,63113206,35.27328109741211
1582046948.8854609,63178116,62.821266174316406
1582047055.2324088,63243584,-59.57490158081055
1582047373.6836655,63440812,-58.591365814208984
1582047683.7439077,63637002,13.62235164642334
1582047995.1461992,63832652,65.3222885131836
1582047995.1571314,63833156,-59.381404876708984
1582047995.1591222,63832859,14.098654747009277
1582048308.0733414,64029002,72.65325927734375
1582048308.0764387,64029794,-66.20207977294922
1582048412.122472,64095423,73.58153533935547
1582048514.4518452,64160240,14.103433609008789
1582048615.3329728,64226050,56.79795837402344
1582048823.4959183,64357758,-39.008766174316406
1582049555.882339,64816130,-41.26215744018555
1582049664.1916544,64882242,13.91279125213623
1582049874.6311939,65012959,57.497501373291016
1582049978.6126256,65078631,13.94614315032959
1582050081.6581705,65144736,52.7368049621582
1582050396.6632085,65340191,-21.883729934692383
1582050500.602023,65406328,13.14071273803711
1582050914.8428206,65667379,68.06031036376953
1582051017.6207142,65732664,-11.295762062072754
1582051120.102555,65799976,-60.196983337402344
1582051120.1111963,65799355,57.194549560546875
1582051739.3563333,66191840,76.78800201416016
1582051840.8397257,66258115,-12.885931015014648
1582052451.4767373,66650400,-60.532413482666016
1582052653.744391,66782825,-23.619693756103516
1582052757.839516,66848601,-61.39766311645508
1582053070.4259987,67043687,57.58452224731445
1582053588.5659738,67372505,-53.816776275634766
1582053796.417937,67503280,-31.3275089263916
1582054002.7697399,67633414,-35.95912551879883
1582054002.7797961,67635171,-19.17098617553711
1582055029.0034065,68289310,-20.880887985229492
1582055131.0757537,68354306,-3.275789737701416
1582055442.1191685,68551020,-21.067691802978516
1582055442.1262143,68551090,1.0261420011520386
1582055743.3885148,68748521,4.776322364807129
1582055845.4960709,68814571,10.438315391540527
1582055845.4981546,68813317,-13.187828063964844
1582055845.5002038,68814042,-6.084636211395264
1582056360.6905181,69142060,10.935285568237305
1582056565.4401488,69271655,63.2932243347168
1582056565.445606,69272606,61.91754913330078
1582056768.9034858,69402774,60.72627258300781
1582056971.3043509,69535447,13.22504997253418
1582057685.655397,69992919,10.156779289245605
1582057891.4205744,70124531,-40.64268112182617
1582058303.9496672,70386033,51.14374542236328
1582058512.7465255,70516931,-2.138113260269165
1582058715.1095881,70648899,-6.667934417724609
1582058715.1179557,70649712,-63.45967102050781
1582059227.438317,70977476,72.73593139648438
1582059535.8734136,71173701,13.348170280456543
1582059637.0354195,71239165,69.69190979003906
1582059637.0462408,71238171,10.388055801391602
1582060044.0572014,71500876,13.354066848754883
1582060147.3581376,71565659,11.117115020751953
1582060147.361106,71566370,-3.7230212688446045
1582060251.002771,71632374,-20.652053833007812
1582060251.0094357,71631168,-20.551122665405273
1582060251.0104394,71631752,64.12833404541016
1582060763.1746812,71959346,2.8277029991149902
1582060969.392205,72091638,56.83433532714844
1582061175.865499,72222041,0.22939719259738922
1582061175.8772023,72221510,14.377689361572266
1582061485.167067,72419149,-56.68812561035156
1582061688.623624,72549244,-1.6870536804199219
1582062506.2689333,73072688,-32.48643112182617
1582062708.8865259,73204313,-9.70460033416748
1582062811.5892143,73270597,-66.27384185791016
1582062811.5903614,73271224,-14.840794563293457
1582062911.4827356,73335826,57.36644744873047
1582063113.0064063,73466978,76.13861083984375
1582063725.8878167,73860869,11.4363374710083
1582064036.2349482,74055970,-43.80165481567383
1582064547.9017217,74383946,59.578433990478516
1582065162.9155903,74776775,50.472084045410156
1582065576.2126112,75040672,-33.287254333496094
1582065982.769622,75302095,63.24924087524414
1582066702.1875236,75759653,60.9962272644043
1582066803.3919907,75825200,52.598201751708984
1582066803.3939266,75825910,77.14683532714844
1582067109.3011193,76022942,68.91840362548828
1582067212.701692,76088860,76.72042846679688
1582067722.3535817,76416231,11.244720458984375
1582068032.1523695,76612443,36.21599578857422
1582068345.8294837,76808378,-20.158653259277344
1582068345.8396575,76808273,-12.424535751342773
1582068756.3109581,77072110,59.76563262939453
1582069065.38868,77267286,-8.982511520385742
1582069268.2069616,77398850,6.435076713562012
1582069372.3558266,77464977,8.270838737487793
1582069474.949998,77530757,67.32958984375
1582069580.5278363,77595565,-65.76432800292969
1582070499.2413642,78184650,71.635986328125
1582070706.5566597,78317118,0.6978744864463806
1582070810.361659,78382072,0.5659247040748596
1582070912.1422167,78447669,-13.618865966796875
1582070912.144337,78447094,3.0687215328216553
1582071118.5974505,78578488,2.765180826187134
1582071622.9378586,78906072,10.013277053833008
1582071823.9790206,79038393,-41.520755767822266
1582072027.0636256,79169148,-2.0092008113861084
1582072128.670979,79233191,54.07515335083008
1582072232.8711727,79299502,-15.336620330810547
1582072436.153684,79431568,-9.66550350189209
1582072537.0778894,79495829,-21.367650985717773
1582072734.7167592,79626387,-59.16666030883789
1582073241.71116,79955334,-4.476437091827393


==> figures/training_curves/final_episode_reward_raw_out.csv <==
Wall time,Step,Value,Smoothed
1581942051.31194,65674.00000,-23.62086,-23.62086
1581942051.31776,67013.00000,-43.22891,-43.22891
1581942051.32245,66495.00000,-52.16929,-52.16929
1581942051.32281,67148.00000,-20.52214,-20.52214
1581942051.32573,67499.00000,-64.54111,-64.54111
1581942051.32898,67235.00000,-21.51715,-21.51715
1581942051.32917,65598.00000,-20.22239,-20.22239
1581942051.32972,66604.00000,-22.84416,-22.84416
1581942207.46356,132339.00000,-62.96447,-62.96447
1581942207.46989,132599.00000,-66.62936,-66.62936
1581942207.47297,131946.00000,-6.76722,-6.76722
1581942207.47357,132843.00000,-19.78989,-19.78989
1581942207.47725,132451.00000,-28.45552,-28.45552
1581942207.47817,131939.00000,-62.55984,-62.55984
1581942207.48421,131433.00000,-20.25775,-20.25775
1581942207.49215,132059.00000,-21.21140,-21.21140
1581942363.47127,197953.00000,-23.10429,-23.10429
1581942363.47467,197548.00000,-21.20962,-21.20962
1581942523.32302,263977.00000,-25.29024,-25.29024
1581942523.32378,262323.00000,-56.90547,-56.90547
1581942523.33046,262366.00000,-21.98123,-21.98123
1581942523.33102,263461.00000,48.06688,48.06688
1581942523.33483,263540.00000,-64.30087,-64.30087
1581942523.35506,263998.00000,-21.36384,-21.36384
1581942523.35836,262228.00000,-70.64819,-70.64819
1581942523.35851,262492.00000,-62.82319,-62.82319
1581942675.31415,328359.00000,-26.85181,-26.85181
1581942675.31764,329502.00000,-41.88303,-41.88303
1581942675.32683,329369.00000,-20.34466,-20.34466
1581942675.33145,328488.00000,-57.58144,-57.58144
1581942837.21028,393323.00000,-66.82462,-66.82462
1581942837.21500,394957.00000,-61.66756,-61.66756
1581942837.21848,393916.00000,-25.76759,-25.76759
1581942837.22583,395058.00000,-63.12168,-63.12168
1581942837.22953,393456.00000,-42.57498,-42.57498
1581942837.23309,394011.00000,-61.69044,-61.69044
1581942837.23317,394292.00000,-100.00000,-100.00000
1581942837.23414,394092.00000,-63.72509,-63.72509
1581942837.23686,393266.00000,-57.68208,-57.68208
1581942993.02881,459857.00000,-33.93708,-33.93708
1581942993.03283,459228.00000,-17.16955,-17.16955
1581943149.79022,525898.00000,-59.84466,-59.84466
1581943149.80582,524635.00000,-22.58755,-22.58755
1581943149.80692,525441.00000,-71.41675,-71.41675
1581943149.81114,524643.00000,-33.57232,-33.57232
1581943302.16150,590818.00000,-24.75589,-24.75589
1581943302.16157,590950.00000,-62.24768,-62.24768
1581943302.16563,590516.00000,-64.32899,-64.32899
1581943302.17168,590233.00000,-62.59896,-62.59896
1581943458.39180,657355.00000,-27.60825,-27.60825
1581943458.39247,656203.00000,-64.36517,-64.36517
1581943458.40165,656374.00000,-1.39679,-1.39679
1581943458.40399,655444.00000,-17.18673,-17.18673
1581943458.40988,655745.00000,-20.69989,-20.69989
1581943611.30120,721685.00000,-20.40662,-20.40662
1581943611.31142,722038.00000,-27.06856,-27.06856
1581943611.31843,722851.00000,-57.38173,-57.38173
1581943611.32555,721066.00000,-22.54347,-22.54347
1581943611.32697,722484.00000,-24.77613,-24.77613
1581943757.36112,786656.00000,-20.35458,-20.35458
1581943757.37197,787166.00000,-21.56767,-21.56767
1581943909.44465,852738.00000,-15.61127,-15.61127
1581943909.45657,851981.00000,-60.53114,-60.53114
1581943909.45888,853851.00000,-64.16103,-64.16103
1581944041.86382,919402.00000,-32.30459,-32.30459
1581944041.86509,917897.00000,-61.27816,-61.27816
1581944041.88310,917879.00000,-72.70550,-72.70550
1581944181.02455,984842.00000,-17.90818,-17.90818
1581944181.02843,983287.00000,-56.65396,-56.65396
1581944181.03586,984574.00000,-39.91890,-39.91890
1581944313.88002,1050119.00000,-53.52794,-53.52794
1581944313.88099,1049757.00000,-26.73357,-26.73357
1581944313.88611,1050554.00000,-31.55932,-31.55932
1581944313.89479,1048659.00000,-100.00000,-100.00000
1581944444.36279,1114560.00000,-68.85740,-68.85740
1581944444.36456,1115703.00000,-13.74368,-13.74368
1581944444.37140,1115656.00000,-16.81601,-16.81601
1581944578.12104,1181071.00000,-34.73189,-34.73189
1581944700.72768,1246705.00000,-22.24613,-22.24613
1581944700.73936,1245187.00000,-74.58305,-74.58305
1581944700.74141,1246712.00000,-67.82207,-67.82207
1581944820.06566,1310822.00000,-32.57787,-32.57787
1581944940.33795,1378059.00000,-61.54128,-61.54128
1581945064.33225,1442043.00000,-37.43692,-37.43692
1581945064.34313,1442594.00000,-71.17342,-71.17342
1581945179.38621,1507700.00000,-16.07944,-16.07944
1581945300.80025,1573190.00000,-60.80582,-60.80582
1581945300.80078,1574652.00000,-63.98259,-63.98259
1581945300.81117,1574858.00000,-26.69713,-26.69713
1581945536.57662,1704891.00000,-50.67647,-50.67647
1581945536.57804,1704989.00000,-59.48185,-59.48185
1581945536.58248,1705632.00000,-18.81094,-18.81094
1581945653.36613,1769500.00000,-27.74951,-27.74951
1581945776.10918,1836720.00000,37.55238,37.55238
1581945776.12615,1837020.00000,-61.64009,-61.64009
1581945776.13128,1836641.00000,-16.05985,-16.05985
1581945899.10478,1902486.00000,-21.63693,-21.63693
1581945899.10626,1902509.00000,-79.74454,-79.74454
1581946028.43457,1966898.00000,-21.40997,-21.40997
1581946028.43593,1967549.00000,-60.19060,-60.19060
1581946028.44931,1966753.00000,-13.69135,-13.69135
1581946273.85208,2098299.00000,-54.08791,-54.08791
1581946273.85834,2098056.00000,-36.03401,-36.03401
1581946273.85906,2097921.00000,-15.42522,-15.42522
1581946273.86494,2098858.00000,-61.27716,-61.27716
1581946527.29880,2228395.00000,-38.42767,-38.42767
1581946661.47735,2295735.00000,-24.57574,-24.57574
1581946661.48597,2293866.00000,-61.08720,-61.08720
1581946661.48704,2294795.00000,-30.88959,-30.88959
1581946787.35736,2360095.00000,-29.05626,-29.05626
1581946787.36131,2359988.00000,-16.18583,-16.18583
1581946787.37841,2359935.00000,-21.02964,-21.02964
1581946920.02378,2426132.00000,-24.10530,-24.10530
1581947068.33968,2491806.00000,-25.37012,-25.37012
1581947068.34015,2491205.00000,-26.65978,-26.65978
1581947068.34997,2492317.00000,-17.55223,-17.55223
1581947200.27929,2556252.00000,-67.46729,-67.46729
1581947200.28578,2557362.00000,-19.99604,-19.99604
1581947200.29419,2556785.00000,-22.61004,-22.61004
1581947330.62643,2621674.00000,-64.30924,-64.30924
1581947330.62652,2622073.00000,-25.14662,-25.14662
1581947330.62878,2622820.00000,-16.01725,-16.01725
1581947330.64132,2622069.00000,-17.35249,-17.35249
1581947330.64157,2623048.00000,-18.57246,-18.57246
1581947465.36576,2687136.00000,-39.08215,-39.08215
1581947465.36655,2687698.00000,-18.08584,-18.08584
1581947465.37200,2688673.00000,-59.43443,-59.43443
1581947465.38038,2688261.00000,-30.78134,-30.78134
1581947703.14900,2819015.00000,-21.61817,-21.61817
1581947703.15500,2818633.00000,-14.88388,-14.88388
1581947703.16197,2820094.00000,-21.92460,-21.92460
1581947823.47912,2885186.00000,-61.32024,-61.32024
1581947823.50292,2884136.00000,-32.01484,-32.01484
1581947937.64926,2950054.00000,-9.98471,-9.98471
1581948053.04831,3014828.00000,-19.64048,-19.64048
1581948053.04950,3014723.00000,-67.81062,-67.81062
1581948285.09683,3147586.00000,-57.01402,-57.01402
1581948285.11995,3146195.00000,-15.55356,-15.55356
1581948648.86722,3343493.00000,-22.96416,-22.96416
1581948773.01911,3408429.00000,-21.38789,-21.38789
1581948773.02625,3409853.00000,-60.52755,-60.52755
1581948894.00750,3473413.00000,-25.94165,-25.94165
1581948894.01151,3474967.00000,-38.98405,-38.98405
1581948894.01861,3473995.00000,-4.91462,-4.91462
1581949132.24994,3605852.00000,-24.69361,-24.69361
1581949256.52027,3671244.00000,52.51556,52.51556
1581949256.52686,3671989.00000,-33.92579,-33.92579
1581949256.52963,3670534.00000,-20.45853,-20.45853
1581949500.58377,3801205.00000,-13.81952,-13.81952
1581949500.59694,3801097.00000,-64.37476,-64.37476
1581949618.87129,3867169.00000,-19.26938,-19.26938
1581949734.61595,3932206.00000,-23.62729,-23.62729
1581949847.54957,3999355.00000,-15.37291,-15.37291
1581949847.55454,3999261.00000,-5.07712,-5.07712
1581949847.55752,3998079.00000,-22.01741,-22.01741
1581949956.85536,4064440.00000,-9.94235,-9.94235
1581950074.79785,4129847.00000,-65.26664,-65.26664
1581950188.26845,4195455.00000,-23.00822,-23.00822
1581950188.27343,4195992.00000,-17.01315,-17.01315
1581950297.11261,4261294.00000,-7.74604,-7.74604
1581950297.12323,4259928.00000,-17.49497,-17.49497
1581950407.40527,4326986.00000,-21.99375,-21.99375
1581950407.41034,4326773.00000,-14.67771,-14.67771
1581950766.23068,4523172.00000,-5.81034,-5.81034
1581950884.89580,4587534.00000,-5.82991,-5.82991
1581950884.89650,4587737.00000,-19.38755,-19.38755
1581950884.90395,4588224.00000,-20.44316,-20.44316
1581951114.86695,4719975.00000,-61.28621,-61.28621
1581951114.87067,4720244.00000,57.37128,57.37128
1581951453.54700,4916111.00000,-2.53384,-2.53384
1581951574.49353,4981837.00000,-55.72816,-55.72816
1581951574.50684,4982300.00000,-21.06678,-21.06678
1581951921.50823,5178012.00000,55.53788,55.53788
1581951921.52749,5177840.00000,40.87521,40.87521
1581952041.13916,5242901.00000,55.86042,55.86042
1581952041.14538,5243211.00000,-49.31826,-49.31826
1581952165.14980,5308969.00000,-62.93329,-62.93329
1581952165.15381,5309160.00000,-52.96042,-52.96042
1581952290.59666,5374363.00000,-3.49644,-3.49644
1581952290.59909,5373973.00000,-47.53259,-47.53259
1581952290.60142,5375456.00000,66.45530,66.45530
1581952411.49281,5440889.00000,-27.43530,-27.43530
1581952411.49424,5441520.00000,57.73273,57.73273
1581952533.95675,5507027.00000,52.99319,52.99319
1581952533.95819,5505076.00000,-45.37708,-45.37708
1581952779.69610,5638026.00000,-61.14420,-61.14420
1581952779.70300,5636759.00000,-21.42693,-21.42693
1581953012.70553,5768125.00000,56.13014,56.13014
1581953475.06137,6030322.00000,-22.68121,-22.68121
1581953588.97214,6095656.00000,-5.19090,-5.19090
1581953693.87120,6160745.00000,-25.53641,-25.53641
1581953810.06229,6226914.00000,-61.46106,-61.46106
1581954034.33861,6357246.00000,-39.13372,-39.13372
1581954149.94857,6423564.00000,-46.13459,-46.13459
1581954149.95068,6424164.00000,58.80559,58.80559
1581954260.88926,6488473.00000,-71.05449,-71.05449
1581954260.91208,6490035.00000,43.71120,43.71120
1581954370.28276,6553657.00000,-36.42306,-36.42306
1581954481.69161,6620400.00000,-27.69971,-27.69971
1581954481.69860,6620518.00000,-69.24743,-69.24743
1581954481.70109,6620086.00000,53.06895,53.06895
1581954481.70320,6619451.00000,-19.46646,-19.46646
1581954589.97690,6685477.00000,-44.68710,-44.68710
1581954700.39280,6751287.00000,-65.15755,-65.15755
1581954700.39384,6752040.00000,40.02716,40.02716
1581954815.00157,6816461.00000,51.69173,51.69173
1581954923.62553,6882533.00000,55.12780,55.12780
1581955039.98853,6946835.00000,-45.94265,-45.94265
1581955039.98912,6947770.00000,-40.86111,-40.86111
1581955039.99342,6948290.00000,55.83985,55.83985
1581955039.99670,6947555.00000,-42.45703,-42.45703
1581955267.97046,7079789.00000,-65.55679,-65.55679
1581955267.97153,7078566.00000,-58.02353,-58.02353
1581955267.98492,7078661.00000,-42.15696,-42.15696
1581955267.98967,7079714.00000,59.00332,59.00332
1581955497.34693,7209095.00000,56.89719,56.89719
1581955497.35590,7210174.00000,56.37823,56.37823
1581955617.44569,7275524.00000,-59.54891,-59.54891
1581955617.45358,7276400.00000,-22.16557,-22.16557
1581955617.46731,7274545.00000,-43.71789,-43.71789
1581955736.81779,7340620.00000,-17.55368,-17.55368
1581955850.89984,7406460.00000,61.45770,61.45770
1581955973.49148,7471818.00000,53.28007,53.28007
1581956089.06117,7538674.00000,55.00745,55.00745
1581956204.86849,7603755.00000,56.90153,56.90153
1581956324.56686,7668027.00000,-10.01162,-10.01162
1581956445.50288,7733397.00000,-48.64096,-48.64096
1581956445.51266,7735025.00000,-54.51923,-54.51923
1581956445.51684,7734357.00000,58.89079,58.89079
1581956445.52945,7733508.00000,-41.22043,-41.22043
1581956691.02066,7864965.00000,57.55429,57.55429
1581956931.62989,7996932.00000,46.99756,46.99756
1581956931.63067,7997028.00000,55.02714,55.02714
1581956931.63680,7997013.00000,-50.84589,-50.84589
1581957049.63657,8062098.00000,-60.09314,-60.09314
1581957049.64353,8062724.00000,-63.52337,-63.52337
1581957049.64700,8061694.00000,-47.59064,-47.59064
1581957049.65764,8062806.00000,-17.65258,-17.65258
1581957165.99123,8127493.00000,-24.38547,-24.38547
1581957286.59356,8193492.00000,-61.16042,-61.16042
1581957286.61512,8193353.00000,58.16176,58.16176
1581957286.61625,8192325.00000,-17.80975,-17.80975
1581957286.61894,8192941.00000,-43.89586,-43.89586
1581957525.49771,8324880.00000,52.66291,52.66291
1581957644.38551,8390322.00000,-40.70078,-40.70078
1581957644.39706,8388839.00000,34.67445,34.67445
1581957763.13274,8455405.00000,60.01412,60.01412
1581957763.13366,8454617.00000,54.69364,54.69364
1581957763.14130,8454888.00000,56.86017,56.86017
1581957763.14537,8455694.00000,-44.21440,-44.21440
1581957993.47428,8586719.00000,32.71603,32.71603
1581957993.48721,8586354.00000,54.84218,54.84218
1581958111.59180,8651914.00000,57.59663,57.59663
1581958231.28837,8716524.00000,77.01738,77.01738
1581958231.29567,8717141.00000,60.45156,60.45156
1581958231.30718,8717157.00000,57.57746,57.57746
1581958231.31246,8717168.00000,-38.04375,-38.04375
1581958354.41804,8782899.00000,59.56863,59.56863
1581958354.43282,8783491.00000,-63.23720,-63.23720
1581958473.76786,8848760.00000,-61.51017,-61.51017
1581958473.77565,8849322.00000,53.16485,53.16485
1581958722.82608,8979514.00000,-64.40527,-64.40527
1581958844.81306,9044376.00000,61.43692,61.43692
1581958844.81936,9044233.00000,54.79420,54.79420
1581958844.82848,9045517.00000,51.46925,51.46925
1581958970.25589,9110015.00000,32.37601,32.37601
1581958970.25971,9111041.00000,-56.43457,-56.43457
1581958970.26694,9111269.00000,36.41757,36.41757
1581958970.26843,9111271.00000,-21.47726,-21.47726
1581959091.45383,9176444.00000,40.06149,40.06149
1581959091.46596,9176632.00000,-51.11911,-51.11911
1581959220.16885,9241379.00000,60.31092,60.31092
1581959347.07302,9306434.00000,60.68515,60.68515
1581959347.07306,9306511.00000,-50.92038,-50.92038
1581959347.07617,9306532.00000,-46.31376,-46.31376
1581959591.38104,9437478.00000,-20.10683,-20.10683
1581959591.38266,9438734.00000,-59.49470,-59.49470
1581959591.38331,9438323.00000,-41.01565,-41.01565
1581959591.38345,9438707.00000,54.90668,54.90668
1581959708.42753,9504568.00000,54.67916,54.67916
1581959828.98962,9568586.00000,-35.84373,-35.84373
1581959829.00479,9569941.00000,55.67670,55.67670
1581959829.00695,9569806.00000,-38.35102,-38.35102
1581959829.00916,9568347.00000,29.50724,29.50724
1581960071.29114,9701257.00000,59.39227,59.39227
1581960071.30724,9701022.00000,-13.16962,-13.16962
1581960071.31071,9700030.00000,-18.27801,-18.27801
1581960071.31304,9701142.00000,58.04800,58.04800
1581960414.48594,9897046.00000,56.33160,56.33160
1581960414.50316,9896937.00000,-21.12704,-21.12704
1581960527.97537,9961854.00000,-35.96656,-35.96656
1581960527.99314,9961844.00000,-62.14398,-62.14398
1581960527.99683,9963146.00000,57.51527,57.51527
1581960642.01364,10027830.00000,65.40427,65.40427
1581960876.81109,10159474.00000,54.97569,54.97569
1581960876.81509,10158366.00000,47.08873,47.08873
1581960993.38675,10224846.00000,63.56857,63.56857
1581960993.39141,10223726.00000,64.53830,64.53830
1581961103.38856,10290519.00000,-14.25106,-14.25106
1581961103.39880,10289456.00000,-20.32544,-20.32544
1581961331.13600,10421382.00000,33.86869,33.86869
1581961331.13917,10421589.00000,-58.13443,-58.13443
1581961331.15087,10422104.00000,59.48916,59.48916
1581961446.01997,10487680.00000,-20.80118,-20.80118
1581961559.66265,10552629.00000,-36.16116,-36.16116
1581961559.67677,10552809.00000,-60.53544,-60.53544
1581961788.32186,10684223.00000,-53.39009,-53.39009
1581961788.32584,10683618.00000,53.91269,53.91269
1581961788.33388,10682595.00000,58.95869,58.95869
1581961903.68401,10748099.00000,-61.17456,-61.17456
1581961903.69413,10748941.00000,70.56007,70.56007
1581962015.44701,10814795.00000,64.39354,64.39354
1581962015.45320,10814624.00000,-46.28458,-46.28458
1581962126.88097,10880260.00000,68.95725,68.95725
1581962126.88373,10880735.00000,61.62521,61.62521
1581962234.04798,10945254.00000,-19.61863,-19.61863
1581962345.52005,11011826.00000,63.83584,63.83584
1581962452.37624,11077089.00000,12.58397,12.58397
1581963027.24055,11404732.00000,-55.41516,-55.41516
1581963027.24636,11404079.00000,-38.60165,-38.60165
1581963355.79897,11600354.00000,-60.39725,-60.39725
1581963462.39002,11666421.00000,-36.71152,-36.71152
1581963571.05633,11732147.00000,59.83037,59.83037
1581963571.05745,11731195.00000,-60.61423,-60.61423
1581963678.67233,11797917.00000,-62.87193,-62.87193
1581963678.67535,11796592.00000,-14.22068,-14.22068
1581963787.77595,11863446.00000,70.96881,70.96881
1581963787.78065,11862480.00000,-36.38253,-36.38253
1581963896.44871,11929027.00000,56.98576,56.98576
1581964002.08896,11994396.00000,60.72057,60.72057
1581964221.14909,12125473.00000,-5.61053,-5.61053
1581964329.93616,12190402.00000,-38.11827,-38.11827
1581964443.65571,12256188.00000,1.77784,1.77784
1581964553.47304,12321981.00000,-46.72274,-46.72274
1581964553.48534,12322525.00000,64.26844,64.26844
1581964769.24903,12452223.00000,-21.24516,-21.24516
1581964769.25354,12452526.00000,56.40846,56.40846
1581964984.61563,12584425.00000,73.26063,73.26063
1581965093.98163,12650055.00000,11.14794,11.14794
1581965093.98632,12648958.00000,29.57984,29.57984
1581965093.98681,12649793.00000,30.50706,30.50706
1581965207.70135,12714917.00000,57.41240,57.41240
1581965207.71361,12714236.00000,74.78991,74.78991
1581965313.30004,12779566.00000,-28.26658,-28.26658
1581965313.31229,12780385.00000,-37.97834,-37.97834
1581965751.36056,13043118.00000,64.59791,64.59791
1581965751.36227,13042199.00000,-62.97416,-62.97416
1581965751.36439,13042741.00000,-55.29476,-55.29476
1581965751.36878,13042951.00000,57.75423,57.75423
1581965751.37279,13043055.00000,-9.53457,-9.53457
1581965862.08433,13108492.00000,57.72181,57.72181
1581965862.08739,13107440.00000,1.42403,1.42403
1581965862.09133,13107310.00000,56.92067,56.92067
1581965972.76460,13174309.00000,-48.90866,-48.90866
1581966087.79199,13239592.00000,-59.65584,-59.65584
1581966087.79631,13240038.00000,-64.86021,-64.86021
1581966196.00340,13305179.00000,51.77734,51.77734
1581966410.70942,13436463.00000,-25.13142,-25.13142
1581966410.71364,13435386.00000,66.56227,66.56227
1581966518.78053,13501075.00000,-20.05717,-20.05717
1581966634.28115,13566998.00000,62.08415,62.08415
1581966634.29581,13566991.00000,-64.46779,-64.46779
1581966859.68952,13698684.00000,-52.98222,-52.98222
1581967513.21181,14091549.00000,55.95089,55.95089
1581967513.21744,14090718.00000,58.49510,58.49510
1581967513.21934,14091990.00000,-37.41569,-37.41569
1581967622.26575,14156153.00000,-59.82495,-59.82495
1581967728.86512,14222682.00000,-10.78493,-10.78493
1581967838.83270,14288069.00000,-60.54628,-60.54628
1581968055.62042,14418381.00000,42.34077,42.34077
1581968055.62424,14418062.00000,54.74991,54.74991
1581968163.45076,14484132.00000,-57.58401,-57.58401
1581968272.07998,14549999.00000,61.38990,61.38990
1581968272.08591,14549050.00000,-20.83852,-20.83852
1581968381.06883,14616278.00000,68.65636,68.65636
1581968603.48976,14746199.00000,50.26977,50.26977
1581968603.49562,14747127.00000,54.30531,54.30531
1581968943.99337,14942642.00000,60.59957,60.59957
1581968944.00099,14943779.00000,-60.93675,-60.93675
1581968944.00384,14942278.00000,-42.08931,-42.08931
1581969055.41127,15008805.00000,-63.43563,-63.43563
1581969167.41579,15074146.00000,-14.63388,-14.63388
1581969167.42437,15074636.00000,-55.71150,-55.71150
1581969167.43511,15074546.00000,-21.29487,-21.29487
1581969501.76682,15270704.00000,-37.06020,-37.06020
1581969501.77291,15271701.00000,-66.80618,-66.80618
1581969834.46486,15467436.00000,56.60667,56.60667
1581969834.47368,15467608.00000,-19.99306,-19.99306
1581970169.93160,15663147.00000,55.76181,55.76181
1581970277.77917,15728944.00000,63.75895,63.75895
1581970613.05819,15926752.00000,-63.74316,-63.74316
1581970613.07407,15926693.00000,55.00346,55.00346
1581970613.07815,15925590.00000,-74.60815,-74.60815
1581970833.66436,16057244.00000,-64.71957,-64.71957
1581970833.66730,16057237.00000,-51.55045,-51.55045
1581970833.66891,16056501.00000,59.28935,59.28935
1581970939.22778,16122017.00000,-42.62966,-42.62966
1581971043.71046,16187914.00000,-47.06468,-47.06468
1581971152.38219,16253588.00000,73.83422,73.83422
1581971152.38917,16253711.00000,-31.11061,-31.11061
1581971263.60985,16318632.00000,56.28773,56.28773
1581971481.45215,16451170.00000,-32.27916,-32.27916
1581971481.45824,16449725.00000,67.02715,67.02715
1581971586.45612,16515410.00000,-58.08018,-58.08018
1581971803.79986,16646796.00000,67.82141,67.82141
1581971803.81582,16647042.00000,-43.69360,-43.69360
1581971803.81801,16647690.00000,-34.51369,-34.51369
1581972339.43911,16974791.00000,-58.33914,-58.33914
1581972445.23516,17039470.00000,55.53835,55.53835
1581972445.25479,17039590.00000,-50.93716,-50.93716
1581972653.03328,17171374.00000,61.59857,61.59857
1581972653.04493,17172068.00000,64.13155,64.13155
1581972653.04599,17172201.00000,61.12720,61.12720
1581972759.50854,17236084.00000,-62.69506,-62.69506
1581973090.84266,17433633.00000,-41.60126,-41.60126
1581973316.09500,17565571.00000,35.87345,35.87345
1581973433.53249,17629353.00000,54.54527,54.54527
1581973549.50148,17695026.00000,57.30789,57.30789
1581973549.50238,17694834.00000,-37.49715,-37.49715
1581973549.51326,17696168.00000,-91.18773,-91.18773
1581973549.51798,17696566.00000,-48.05909,-48.05909
1581973662.27101,17762030.00000,-40.17493,-40.17493
1581973888.19763,17891988.00000,-34.76788,-34.76788
1581973998.91404,17958763.00000,71.27840,71.27840
1581974108.06565,18023502.00000,-2.26702,-2.26702
1581974108.07276,18023561.00000,-42.41040,-42.41040
1581974217.76041,18088745.00000,-38.75891,-38.75891
1581974330.07670,18155025.00000,-59.15322,-59.15322
1581974435.64816,18220295.00000,69.65176,69.65176
1581974435.66887,18219869.00000,-56.27621,-56.27621
1581974540.66966,18284686.00000,-18.10523,-18.10523
1581975070.69268,18613238.00000,72.68222,72.68222
1581975183.30143,18678031.00000,72.22138,72.22138
1581975295.31232,18744286.00000,-20.38224,-20.38224
1581975517.88401,18874410.00000,-20.66481,-20.66481
1581975632.11939,18941746.00000,-38.99720,-38.99720
1581975735.41507,19005534.00000,-64.86336,-64.86336
1581975735.42014,19006395.00000,-5.42734,-5.42734
1581976159.28137,19267875.00000,-17.43403,-17.43403
1581976262.27207,19333874.00000,64.58071,64.58071
1581976684.40496,19596568.00000,-48.62124,-48.62124
1581976684.40892,19597091.00000,-19.87660,-19.87660
1581976786.03313,19661553.00000,76.20198,76.20198
1581977211.58682,19924243.00000,62.45105,62.45105
1581977632.90952,20186903.00000,7.06200,7.06200
1581977733.94815,20251879.00000,7.32297,7.32297
1581977837.89386,20316757.00000,58.09758,58.09758
1581977943.51217,20382575.00000,-20.42297,-20.42297
1581978051.38542,20449173.00000,-19.76890,-19.76890
1581978051.39136,20447355.00000,62.18358,62.18358
1581978051.39183,20449251.00000,30.96399,30.96399
1581978160.70326,20513065.00000,58.45614,58.45614
1581978378.65959,20645655.00000,-64.77476,-64.77476
1581978378.66331,20644951.00000,-36.49958,-36.49958
1581978378.67693,20645794.00000,-20.74456,-20.74456
1581978487.42800,20709827.00000,68.70257,68.70257
1581978487.43968,20710707.00000,-41.96327,-41.96327
1581978598.65878,20775102.00000,-60.78734,-60.78734
1581978598.66188,20776094.00000,73.08319,73.08319
1581978598.66960,20775842.00000,-17.90726,-17.90726
1581978705.82862,20841314.00000,50.85574,50.85574
1581979026.72403,21038957.00000,-60.05846,-60.05846
1581979026.73676,21038466.00000,-21.69920,-21.69920
1581979135.49874,21103512.00000,52.95842,52.95842
1581979239.90656,21170158.00000,55.46671,55.46671
1581979239.91011,21169692.00000,9.10252,9.10252
1581979455.96175,21299836.00000,78.50069,78.50069
1581979669.39813,21431877.00000,-61.74333,-61.74333
1581979880.73346,21563358.00000,62.50435,62.50435
1581979984.80711,21627833.00000,71.96217,71.96217
1581979984.82560,21627557.00000,54.55635,54.55635
1581980203.84867,21759107.00000,31.54359,31.54359
1581980311.76001,21824325.00000,-52.67046,-52.67046
1581980414.53178,21890779.00000,-46.25399,-46.25399
1581980736.25952,22086377.00000,53.62334,53.62334
1581981055.72589,22283573.00000,-34.93093,-34.93093
1581981055.73785,22282915.00000,60.72723,60.72723
1581981165.89099,22349355.00000,53.35408,53.35408
1581981165.89745,22348406.00000,-38.72672,-38.72672
1581981276.03031,22414413.00000,-42.05621,-42.05621
1581981276.03345,22415223.00000,-37.95116,-37.95116
1581981385.07485,22479337.00000,-34.98737,-34.98737
1581981489.08989,22545634.00000,54.23698,54.23698
1581982553.88423,23201330.00000,-62.47278,-62.47278
1581982656.21675,23267174.00000,63.18581,63.18581
1581982759.87586,23332584.00000,57.99096,57.99096
1581982759.87964,23332819.00000,80.89404,80.89404
1581982867.62946,23398224.00000,-33.33790,-33.33790
1581982980.88139,23463162.00000,61.34109,61.34109
1581983088.52293,23528085.00000,68.07611,68.07611
1581983088.53384,23529369.00000,53.78773,53.78773
1581983192.96390,23594239.00000,-20.49102,-20.49102
1581983192.96831,23593630.00000,64.75336,64.75336
1581983192.97179,23593551.00000,-1.73650,-1.73650
1581983192.97693,23594782.00000,-27.92059,-27.92059
1581983303.13950,23658630.00000,-0.95813,-0.95813
1581983303.15005,23660183.00000,-22.47518,-22.47518
1581983303.15273,23660493.00000,-20.10758,-20.10758
1581983408.88322,23724526.00000,-43.99348,-43.99348
1581983515.91279,23789975.00000,65.98608,65.98608
1581983622.73739,23855112.00000,-19.14565,-19.14565
1581983731.45472,23920896.00000,12.56505,12.56505
1581983837.73862,23986863.00000,-60.26836,-60.26836
1581983943.42431,24052792.00000,76.17662,76.17662
1581984273.89622,24249183.00000,-41.86375,-41.86375
1581984599.45060,24446876.00000,-39.45838,-39.45838
1581984924.00401,24641644.00000,10.85900,10.85900
1581985239.17180,24838991.00000,69.68091,69.68091
1581985344.19536,24904536.00000,69.89727,69.89727
1581985453.68196,24969265.00000,68.39170,68.39170
1581985559.46606,25035799.00000,57.69542,57.69542
1581985773.42065,25166976.00000,67.86266,67.86266
1581985773.43804,25167776.00000,-44.02802,-44.02802
1581985879.64659,25232586.00000,-34.98543,-34.98543
1581986303.11769,25495097.00000,69.11615,69.11615
1581986411.27811,25560404.00000,65.23824,65.23824
1581986516.30266,25625924.00000,71.46873,71.46873
1581986516.30577,25625146.00000,-58.47232,-58.47232
1581986624.35396,25691959.00000,-41.73920,-41.73920
1581986726.47830,25756726.00000,73.60482,73.60482
1581986833.61804,25822818.00000,38.64552,38.64552
1581987152.58011,26019436.00000,-24.99696,-24.99696
1581987152.58064,26018594.00000,57.88449,57.88449
1581987366.70574,26149523.00000,-60.17940,-60.17940
1581987683.91376,26346623.00000,66.10477,66.10477
1581987888.14771,26476726.00000,-2.30051,-2.30051
1581988099.12139,26607800.00000,-38.07617,-38.07617
1581988099.14296,26607767.00000,11.98682,11.98682
1581988205.11961,26675119.00000,57.90224,57.90224
1581988737.05013,27002462.00000,56.83484,56.83484
1581988844.26174,27067982.00000,-15.44445,-15.44445
1581988844.26368,27067023.00000,-54.45572,-54.45572
1581989056.87940,27198836.00000,62.81904,62.81904
1581989056.89630,27198591.00000,-61.05004,-61.05004
1581989170.22784,27264640.00000,-60.10907,-60.10907
1581989378.35331,27395785.00000,63.64394,63.64394
1581989484.23015,27459899.00000,54.40760,54.40760
1581989591.27620,27525350.00000,-60.66011,-60.66011
1581989591.28156,27526991.00000,-16.87981,-16.87981
1581989805.57990,27657765.00000,48.67123,48.67123
1581989805.58310,27657757.00000,59.70275,59.70275
1581990020.22406,27787410.00000,-56.14926,-56.14926
1581990238.73859,27920165.00000,34.60698,34.60698
1581990345.51997,27984588.00000,-19.46943,-19.46943
1581990345.52584,27984057.00000,49.37010,49.37010
1581990449.56780,28050539.00000,54.97539,54.97539
1581990449.57032,28049662.00000,-61.35703,-61.35703
1581990555.01094,28115929.00000,-21.44801,-21.44801
1581990555.01352,28115178.00000,-20.35225,-20.35225
1581990665.13140,28181033.00000,49.73816,49.73816
1581990985.17778,28379133.00000,62.93788,62.93788
1581990985.17924,28377527.00000,-18.21856,-18.21856
1581991094.10967,28443029.00000,48.49831,48.49831
1581991094.11434,28443227.00000,61.49115,61.49115
1581991313.59882,28574803.00000,-43.19385,-43.19385
1581991313.59957,28575561.00000,-22.87839,-22.87839
1581991313.60115,28574614.00000,-60.54466,-60.54466
1581991313.60189,28575675.00000,60.25012,60.25012
1581991529.30585,28705026.00000,-24.46899,-24.46899
1581991529.31209,28705793.00000,67.38026,67.38026
1581991634.70658,28770514.00000,-46.56241,-46.56241
1581991846.62401,28901419.00000,12.16292,12.16292
1581991846.62768,28902678.00000,69.27087,69.27087
1581991951.25551,28968234.00000,-59.11916,-59.11916
1581991951.26049,28967562.00000,42.62478,42.62478
1581992161.48602,29097999.00000,-37.49715,-37.49715
1581992577.78745,29361382.00000,-64.12295,-64.12295
1581992786.68751,29492232.00000,57.67044,57.67044
1581992786.69264,29491493.00000,65.56539,65.56539
1581992891.30277,29558176.00000,-4.78145,-4.78145
1581992996.72940,29622295.00000,54.39100,54.39100
1581993100.64576,29689757.00000,-39.69882,-39.69882
1581993312.84372,29820303.00000,-50.70042,-50.70042
1581993421.58423,29885664.00000,56.21772,56.21772
1581993634.29393,30017311.00000,-35.02811,-35.02811
1581993851.99976,30147865.00000,63.25249,63.25249
1581993852.00036,30147331.00000,-60.86789,-60.86789
1581993852.00743,30146627.00000,-54.18665,-54.18665
1581993957.78043,30213673.00000,-19.21061,-19.21061
1581994271.85479,30409072.00000,44.32104,44.32104
1581994271.85824,30408948.00000,-36.93667,-36.93667
1581994271.86178,30410639.00000,-45.81741,-45.81741
1581994586.70325,30605984.00000,57.09391,57.09391
1581994691.82794,30672084.00000,12.52091,12.52091
1581994905.38322,30803769.00000,71.38877,71.38877
1581995125.22663,30933421.00000,-19.30081,-19.30081
1581995339.12294,31064279.00000,-21.67467,-21.67467
1581995445.25348,31130108.00000,67.23568,67.23568
1581995445.26847,31130642.00000,62.66979,62.66979
1581995555.92295,31195627.00000,64.78568,64.78568
1581995667.66616,31261026.00000,61.00061,61.00061
1581995667.66925,31261372.00000,-40.15072,-40.15072
1581995667.67060,31261696.00000,-36.15439,-36.15439
1581995772.39682,31328067.00000,72.76408,72.76408
1581996094.74584,31524005.00000,54.55525,54.55525
1581996094.75568,31522900.00000,-21.98380,-21.98380
1581996305.74723,31655367.00000,43.39671,43.39671
1581996833.44237,31983490.00000,-39.73656,-39.73656
1581996833.44377,31983494.00000,56.39595,56.39595
1581997044.87198,32112678.00000,-9.35741,-9.35741
1581997044.87563,32112940.00000,64.12830,64.12830
1581997480.24316,32375850.00000,-44.11069,-44.11069
1581998115.22823,32769953.00000,58.20323,58.20323
1581998221.73767,32833831.00000,-34.82978,-34.82978
1581998327.34633,32899787.00000,66.70249,66.70249
1581998539.39325,33031190.00000,-40.14308,-40.14308
1581998642.06811,33096872.00000,-22.86645,-22.86645
1581998642.07630,33096308.00000,-50.53922,-50.53922
1581998852.09905,33227823.00000,-58.07547,-58.07547
1581998852.10724,33227579.00000,-40.42497,-40.42497
1581998852.11340,33228085.00000,-19.88386,-19.88386
1581998952.29810,33292460.00000,-86.86065,-86.86065
1581999359.31321,33554520.00000,60.47033,60.47033
1581999461.93234,33621528.00000,60.50763,60.50763
1581999461.93557,33621030.00000,-61.52608,-61.52608
1581999890.00733,33882746.00000,11.16786,11.16786
1581999890.02125,33883519.00000,-59.02761,-59.02761
1582000105.26392,34013738.00000,60.88984,60.88984
1582000426.24201,34210037.00000,3.88375,3.88375
1582000426.24662,34211171.00000,-9.19297,-9.19297
1582000532.75115,34275853.00000,81.86727,81.86727
1582000637.51650,34341312.00000,-37.22382,-37.22382
1582000637.52410,34341460.00000,69.67266,69.67266
1582001056.17797,34604989.00000,6.45823,6.45823
1582001264.73395,34734302.00000,-35.05214,-35.05214
1582001368.53088,34799822.00000,56.71806,56.71806
1582001368.53171,34801189.00000,-70.64739,-70.64739
1582001368.53699,34800618.00000,-28.37397,-28.37397
1582001582.05795,34932683.00000,52.96753,52.96753
1582001797.88890,35062358.00000,11.16137,11.16137
1582001797.90254,35062227.00000,57.89019,57.89019
1582001905.10605,35128843.00000,-17.37806,-17.37806
1582002013.54290,35193542.00000,63.17251,63.17251
1582002556.29719,35521051.00000,-45.86615,-45.86615
1582002662.28425,35587550.00000,64.58910,64.58910
1582002771.19494,35652862.00000,-7.44862,-7.44862
1582002879.55118,35717643.00000,-39.80256,-39.80256
1582002879.55373,35718179.00000,-20.21789,-20.21789
1582002989.95243,35784630.00000,-38.21743,-38.21743
1582003096.59702,35849393.00000,68.27096,68.27096
1582003317.05072,35979883.00000,-14.51562,-14.51562
1582003859.99140,36307490.00000,-38.77983,-38.77983
1582003966.46023,36374520.00000,-0.39886,-0.39886
1582004403.27485,36635126.00000,61.02193,61.02193
1582004403.28320,36635465.00000,65.35146,65.35146
1582004403.28470,36635760.00000,-34.78502,-34.78502
1582004932.76472,36964149.00000,52.57483,52.57483
1582005145.50232,37093568.00000,13.52858,13.52858
1582005561.34899,37356755.00000,53.94322,53.94322
1582005769.41342,37487483.00000,70.88306,70.88306
1582005981.12276,37619649.00000,71.95409,71.95409
1582005981.12347,37618529.00000,65.08454,65.08454
1582006088.14189,37683600.00000,71.15855,71.15855
1582006297.05879,37814955.00000,77.18903,77.18903
1582006406.74221,37881254.00000,64.86643,64.86643
1582006512.92240,37946711.00000,52.83535,52.83535
1582006723.11329,38077051.00000,-59.19908,-59.19908
1582006829.88904,38142795.00000,69.74456,69.74456
1582007039.37490,38274412.00000,62.81440,62.81440
1582007039.38025,38273895.00000,-34.54596,-34.54596
1582007039.39055,38273081.00000,62.69704,62.69704
1582007145.32172,38339798.00000,59.84285,59.84285
1582007257.68999,38404237.00000,42.01339,42.01339
1582007678.72946,38666547.00000,-61.52218,-61.52218
1582007678.73147,38667516.00000,-16.52035,-16.52035
1582007678.73175,38666491.00000,-20.25221,-20.25221
1582008001.03670,38864334.00000,57.95559,57.95559
1582008215.79457,38995881.00000,60.21215,60.21215
1582008427.95681,39126512.00000,57.02394,57.02394
1582008427.95915,39126368.00000,12.17746,12.17746
1582008535.19124,39191499.00000,-16.37191,-16.37191
1582008749.08001,39322535.00000,-55.82469,-55.82469
1582008853.37536,39388868.00000,67.48696,67.48696
1582008853.37964,39388041.00000,58.82594,58.82594
1582008961.20481,39452870.00000,-36.07356,-36.07356
1582009071.28300,39519903.00000,71.75137,71.75137
1582009071.28899,39520139.00000,-60.12737,-60.12737
1582009177.74739,39583753.00000,32.59373,32.59373
1582009177.76729,39585091.00000,52.13868,52.13868
1582009283.64230,39651165.00000,71.00034,71.00034
1582009388.62378,39716237.00000,10.04529,10.04529
1582009493.90545,39781495.00000,-77.56710,-77.56710
1582009705.76908,39912669.00000,61.04218,61.04218
1582009705.77852,39912423.00000,79.44416,79.44416
1582009920.26529,40044382.00000,54.47435,54.47435
1582010242.20375,40240367.00000,-64.54580,-64.54580
1582010665.66505,40501397.00000,70.71745,70.71745
1582010874.33353,40633849.00000,9.11191,9.11191
1582011183.55698,40829728.00000,10.37819,10.37819
1582011596.21426,41092696.00000,61.88987,61.88987
1582011695.23433,41158187.00000,53.10753,53.10753
1582011794.72817,41222836.00000,-90.08873,-90.08873
1582012819.28228,41879103.00000,12.80584,12.80584
1582012921.56381,41944295.00000,12.67561,12.67561
1582013023.72973,42009471.00000,-51.18861,-51.18861
1582014489.56291,42926882.00000,-37.84917,-37.84917
1582014489.56330,42926606.00000,14.05127,14.05127
1582014593.16847,42992629.00000,-40.39326,-40.39326
1582014700.11007,43057937.00000,-60.42603,-60.42603
1582014700.12271,43058525.00000,-61.21235,-61.21235
1582014802.31427,43123386.00000,47.26788,47.26788
1582015009.86925,43254332.00000,64.30787,64.30787
1582015213.11982,43385407.00000,-47.12040,-47.12040
1582015743.13353,43713457.00000,-45.54745,-45.54745
1582015847.25739,43778713.00000,78.72406,78.72406
1582016265.75685,44041018.00000,7.56140,7.56140
1582016265.75720,44041763.00000,-40.95885,-40.95885
1582016371.71474,44107632.00000,9.95473,9.95473
1582016580.19926,44238176.00000,-7.45803,-7.45803
1582016682.96406,44303368.00000,4.55391,4.55391
1582016893.93898,44434929.00000,78.83445,78.83445
1582016996.99490,44499766.00000,-39.81867,-39.81867
1582017411.37927,44762491.00000,-14.35745,-14.35745
1582017411.39109,44761164.00000,-14.78811,-14.78811
1582017519.55893,44826782.00000,-20.42977,-20.42977
1582017625.69071,44894085.00000,2.51896,2.51896
1582017832.76105,45023470.00000,5.20723,5.20723
1582018778.61684,45613468.00000,61.84113,61.84113
1582018778.61792,45614245.00000,12.45454,12.45454
1582018886.46459,45678874.00000,64.54834,64.54834
1582018886.47326,45680216.00000,9.96997,9.96997
1582018997.89447,45744506.00000,-61.06064,-61.06064
1582019102.28974,45811604.00000,56.26606,56.26606
1582019622.35220,46137429.00000,62.13345,62.13345
1582019832.35061,46268543.00000,52.19511,52.19511
1582020249.10338,46531644.00000,12.61204,12.61204
1582020353.59476,46597551.00000,-61.37504,-61.37504
1582020567.58588,46728634.00000,12.94346,12.94346
1582020779.31845,46858980.00000,5.28197,5.28197
1582020779.32984,46859662.00000,-35.08998,-35.08998
1582020989.09685,46990907.00000,-16.12847,-16.12847
1582021096.20291,47055458.00000,60.62140,60.62140
1582021303.68778,47186115.00000,63.35744,63.35744
1582021407.58619,47251899.00000,-78.59424,-78.59424
1582021511.64386,47318917.00000,-47.90017,-47.90017
1582021511.65406,47317717.00000,9.73515,9.73515
1582021511.66579,47317426.00000,-60.58630,-60.58630
1582021618.71972,47383373.00000,56.83370,56.83370
1582021937.44420,47580583.00000,-38.97195,-38.97195
1582021937.46038,47579634.00000,50.21115,50.21115
1582022043.50142,47645438.00000,55.69060,55.69060
1582022043.50147,47645470.00000,-19.07518,-19.07518
1582022043.50316,47645900.00000,-43.65120,-43.65120
1582022151.08340,47710529.00000,71.23585,71.23585
1582022151.08393,47710490.00000,5.64833,5.64833
1582022254.30581,47777046.00000,-23.60053,-23.60053
1582022469.98246,47907503.00000,61.88223,61.88223
1582022687.26346,48038140.00000,66.38480,66.38480
1582022897.96452,48170744.00000,68.17058,68.17058
1582023108.47977,48300340.00000,-24.52689,-24.52689
1582023212.47972,48366212.00000,3.40385,3.40385
1582023426.17332,48497436.00000,9.07778,9.07778
1582023736.74290,48694428.00000,-16.95345,-16.95345
1582024464.28035,49152192.00000,-60.20411,-60.20411
1582024570.19430,49218160.00000,-47.40211,-47.40211
1582024570.19739,49217894.00000,-51.94255,-51.94255
1582024670.89703,49284103.00000,8.25836,8.25836
1582024775.23308,49349708.00000,-42.08897,-42.08897
1582024775.23545,49350225.00000,-62.14655,-62.14655
1582024775.24207,49350086.00000,-18.11525,-18.11525
1582024988.09756,49480251.00000,-36.28714,-36.28714
1582025203.26278,49612292.00000,-17.67241,-17.67241
1582025203.26385,49612384.00000,-18.90560,-18.90560
1582025620.30895,49874134.00000,61.25194,61.25194
1582026659.72892,50529627.00000,-62.41977,-62.41977
1582026761.03643,50593844.00000,-37.99923,-37.99923
1582027181.52856,50856585.00000,47.31008,47.31008
1582027181.54298,50857287.00000,-29.58382,-29.58382
1582027818.55720,51249675.00000,64.74586,64.74586
1582027818.56419,51249977.00000,57.36753,57.36753
1582027926.26152,51316640.00000,57.11800,57.11800
1582028033.02865,51381409.00000,62.70278,62.70278
1582028240.80128,51512530.00000,-37.44094,-37.44094
1582028661.05073,51774769.00000,63.39736,63.39736
1582028661.05171,51774945.00000,-19.91152,-19.91152
1582028875.38866,51906149.00000,59.65093,59.65093
1582028875.39879,51904647.00000,56.08086,56.08086
1582029192.87042,52101497.00000,-36.42977,-36.42977
1582029511.06235,52297919.00000,-19.64788,-19.64788
1582029511.07751,52298650.00000,73.78819,73.78819
1582029829.22158,52494341.00000,-63.44764,-63.44764
1582029829.23336,52494966.00000,-41.80435,-41.80435
1582029934.76258,52559901.00000,-4.30641,-4.30641
1582030038.03347,52626707.00000,-38.98788,-38.98788
1582030346.81301,52822361.00000,-40.69939,-40.69939
1582030346.81563,52822157.00000,69.11936,69.11936
1582030346.82075,52823005.00000,8.03623,8.03623
1582030659.09042,53020464.00000,-57.95794,-57.95794
1582030969.92012,53216738.00000,63.31604,63.31604
1582031285.03156,53412917.00000,11.51103,11.51103
1582031390.20325,53478718.00000,60.70982,60.70982
1582031497.15681,53543194.00000,6.56265,6.56265
1582031602.14099,53609873.00000,13.52960,13.52960
1582031814.35114,53739884.00000,-35.82082,-35.82082
1582032029.35115,53870662.00000,79.58867,79.58867
1582032242.52988,54003416.00000,-10.32726,-10.32726
1582032558.28385,54199084.00000,54.39019,54.39019
1582032558.29556,54200252.00000,60.28424,60.28424
1582032767.91713,54330335.00000,13.25528,13.25528
1582032873.97313,54396293.00000,63.61358,63.61358
1582033712.83558,54920574.00000,13.16235,13.16235
1582033815.94669,54986672.00000,-26.74770,-26.74770
1582033919.79905,55052052.00000,-7.50565,-7.50565
1582034020.88579,55117571.00000,10.11264,10.11264
1582034020.90563,55116935.00000,56.46309,56.46309
1582034126.29836,55182302.00000,47.85574,47.85574
1582034336.14405,55314044.00000,-58.87414,-58.87414
1582034646.84671,55509088.00000,43.74997,43.74997
1582034751.73347,55575979.00000,-21.44871,-21.44871
1582034856.99196,55642096.00000,-33.98384,-33.98384
1582035172.84693,55838435.00000,63.77070,63.77070
1582035277.50627,55902580.00000,12.40373,12.40373
1582035380.57622,55968749.00000,-48.26136,-48.26136
1582035593.10117,56100844.00000,-60.83480,-60.83480
1582035593.11178,56098902.00000,57.94534,57.94534
1582035909.18632,56295781.00000,11.91216,11.91216
1582035909.18803,56295970.00000,-19.63406,-19.63406
1582035909.19313,56296469.00000,53.75082,53.75082
1582036012.93715,56361418.00000,16.84530,16.84530
1582036012.93853,56361045.00000,75.25684,75.25684
1582036115.75104,56426768.00000,-23.70636,-23.70636
1582036225.51509,56492135.00000,76.10587,76.10587
1582036547.97343,56690548.00000,53.68422,53.68422
1582036547.98333,56689931.00000,72.63907,72.63907
1582036653.13230,56755120.00000,61.09471,61.09471
1582036872.65785,56886827.00000,58.80055,58.80055
1582036872.66570,56885845.00000,52.62447,52.62447
1582036980.57342,56952626.00000,67.01588,67.01588
1582037296.06264,57149322.00000,56.68463,56.68463
1582037296.07535,57148796.00000,-41.27966,-41.27966
1582037403.82602,57214819.00000,60.57566,60.57566
1582037509.76613,57279270.00000,60.14227,60.14227
1582037617.62062,57344556.00000,60.65189,60.65189
1582037617.63353,57344250.00000,59.27911,59.27911
1582037721.14800,57410458.00000,-21.29647,-21.29647
1582038147.71500,57672454.00000,-25.14174,-25.14174
1582038362.55684,57804370.00000,65.61500,65.61500
1582038362.56619,57802984.00000,-7.49740,-7.49740
1582038884.53827,58131543.00000,-47.10336,-47.10336
1582039199.37915,58328903.00000,66.17661,66.17661
1582039515.98602,58523740.00000,-62.48868,-62.48868
1582039727.92879,58656006.00000,-62.82437,-62.82437
1582040042.26438,58851396.00000,-36.87574,-36.87574
1582040146.10767,58917319.00000,-18.11283,-18.11283
1582040251.57861,58984030.00000,69.76980,69.76980
1582040459.37684,59115432.00000,66.04969,66.04969
1582040566.19592,59179750.00000,-18.77460,-18.77460
1582040669.04964,59244603.00000,57.87773,57.87773
1582040669.06181,59245413.00000,64.59830,64.59830
1582040772.43059,59311141.00000,-42.73275,-42.73275
1582040876.39848,59375744.00000,-18.44029,-18.44029
1582040980.41015,59443057.00000,9.66361,9.66361
1582041299.67958,59638157.00000,-61.91743,-61.91743
1582041405.32889,59704773.00000,66.41000,66.41000
1582041615.79886,59834886.00000,-37.97339,-37.97339


==> figures/training_curves/final_setpoint_tolerance.csv <==
Wall time,Step,Value,Smoothed
1581942207.50397,131072.00000,0.30000,0.30000
1581942523.36951,262144.00000,0.30000,0.30000
1581942837.24840,393216.00000,0.30000,0.30000
1581942993.06016,458752.00000,0.30000,0.30000
1581943149.83326,524288.00000,0.30000,0.30000
1581943302.18163,589824.00000,0.30000,0.30000
1581943458.42853,655360.00000,0.30000,0.30000
1581943611.34124,720896.00000,0.30000,0.30000
1581943757.39388,786432.00000,0.30000,0.30000
1581943909.47900,851968.00000,0.30000,0.30000
1581944041.89275,917504.00000,0.30000,0.30000
1581944181.04777,983040.00000,0.30000,0.30000
1581944313.92059,1048576.00000,0.30000,0.30000
1581944444.38497,1114112.00000,0.30000,0.30000
1581944578.13004,1179648.00000,0.30000,0.30000
1581944700.75980,1245184.00000,0.30000,0.30000
1581944820.08538,1310720.00000,0.30000,0.30000
1581944940.36671,1376256.00000,0.30000,0.30000
1581945064.36921,1441792.00000,0.30000,0.30000
1581945179.41451,1507328.00000,0.30000,0.30000
1581945300.83397,1572864.00000,0.30000,0.30000
1581945417.80060,1638400.00000,0.30000,0.30000
1581945536.60106,1703936.00000,0.30000,0.30000
1581945776.14384,1835008.00000,0.30000,0.30000
1581946153.75613,2031616.00000,0.30000,0.30000
1581946273.87819,2097152.00000,0.30000,0.30000
1581946397.25452,2162688.00000,0.30000,0.30000
1581946527.32730,2228224.00000,0.30000,0.30000
1581946661.50512,2293760.00000,0.30000,0.30000
1581946920.06058,2424832.00000,0.30000,0.30000
1581947068.36232,2490368.00000,0.30000,0.30000
1581947200.31980,2555904.00000,0.30000,0.30000
1581947330.65052,2621440.00000,0.30000,0.30000
1581947465.39560,2686976.00000,0.30000,0.30000
1581947703.17249,2818048.00000,0.30000,0.30000
1581947823.51297,2883584.00000,0.30000,0.30000
1581947937.67141,2949120.00000,0.30000,0.30000
1581948053.07256,3014656.00000,0.30000,0.30000
1581948169.28992,3080192.00000,0.30000,0.30000
1581948285.13046,3145728.00000,0.30000,0.30000
1581948528.05772,3276800.00000,0.30000,0.30000
1581948648.89316,3342336.00000,0.30000,0.30000
1581948894.03263,3473408.00000,0.30000,0.30000
1581949011.60876,3538944.00000,0.30000,0.30000
1581949132.26789,3604480.00000,0.30000,0.30000
1581949256.54209,3670016.00000,0.30000,0.30000
1581949374.96013,3735552.00000,0.30000,0.30000
1581949500.61399,3801088.00000,0.30000,0.30000
1581949734.62939,3932160.00000,0.30000,0.30000
1581949847.57247,3997696.00000,0.30000,0.30000
1581949956.87891,4063232.00000,0.30000,0.30000
1581950074.80888,4128768.00000,0.30000,0.30000
1581950188.29742,4194304.00000,0.30000,0.30000
1581950297.14356,4259840.00000,0.30000,0.30000
1581950407.43461,4325376.00000,0.30000,0.30000
1581950529.48336,4390912.00000,0.30000,0.30000
1581950647.34521,4456448.00000,0.30000,0.30000
1581950766.26751,4521984.00000,0.30000,0.30000
1581950884.92462,4587520.00000,0.30000,0.30000
1581951114.89476,4718592.00000,0.30000,0.30000
1581951225.90942,4784128.00000,0.30000,0.30000
1581951339.52296,4849664.00000,0.30000,0.30000
1581951453.57578,4915200.00000,0.30000,0.30000
1581951687.65556,5046272.00000,0.30000,0.30000
1581951803.22313,5111808.00000,0.30000,0.30000
1581951921.54027,5177344.00000,0.30000,0.30000
1581952041.16638,5242880.00000,0.30000,0.30000
1581952290.61561,5373952.00000,0.30000,0.30000
1581952411.50336,5439488.00000,0.30000,0.30000
1581952660.80104,5570560.00000,0.30000,0.30000
1581952779.72038,5636096.00000,0.30000,0.30000
1581952893.91212,5701632.00000,0.30000,0.30000
1581953012.71373,5767168.00000,0.30000,0.30000
1581953131.14006,5832704.00000,0.30000,0.30000
1581953243.40463,5898240.00000,0.30000,0.30000
1581953475.08596,6029312.00000,0.30000,0.30000
1581953588.98275,6094848.00000,0.30000,0.30000
1581953693.88707,6160384.00000,0.30000,0.30000
1581953810.08046,6225920.00000,0.30000,0.30000
1581953923.39439,6291456.00000,0.30000,0.30000
1581954034.35914,6356992.00000,0.30000,0.30000
1581954149.97151,6422528.00000,0.30000,0.30000
1581954370.30200,6553600.00000,0.30000,0.30000
1581954481.71448,6619136.00000,0.30000,0.30000
1581954589.99452,6684672.00000,0.30000,0.30000
1581954700.41126,6750208.00000,0.30000,0.30000
1581954815.02378,6815744.00000,0.30000,0.30000
1581954923.65011,6881280.00000,0.30000,0.30000
1581955040.01635,6946816.00000,0.30000,0.30000
1581955155.02296,7012352.00000,0.30000,0.30000
1581955383.18437,7143424.00000,0.30000,0.30000
1581955497.36896,7208960.00000,0.30000,0.30000
1581955617.47768,7274496.00000,0.30000,0.30000
1581955736.84180,7340032.00000,0.30000,0.30000
1581955973.51717,7471104.00000,0.30000,0.30000
1581956089.09200,7536640.00000,0.30000,0.30000
1581956204.89308,7602176.00000,0.30000,0.30000
1581956324.58077,7667712.00000,0.30000,0.30000
1581956445.54002,7733248.00000,0.30000,0.30000
1581956567.41585,7798784.00000,0.30000,0.30000
1581956691.03297,7864320.00000,0.30000,0.30000
1581956811.20565,7929856.00000,0.30000,0.30000
1581956931.64701,7995392.00000,0.30000,0.30000
1581957049.67439,8060928.00000,0.30000,0.30000
1581957166.01595,8126464.00000,0.30000,0.30000
1581957286.62858,8192000.00000,0.30000,0.30000
1581957406.79680,8257536.00000,0.30000,0.30000
1581957525.52450,8323072.00000,0.30000,0.30000
1581957644.42034,8388608.00000,0.30000,0.30000
1581957878.75198,8519680.00000,0.30000,0.30000
1581957993.49599,8585216.00000,0.30000,0.30000
1581958354.44171,8781824.00000,0.27500,0.27500
1581958473.79053,8847360.00000,0.27500,0.27500
1581958722.85160,8978432.00000,0.27500,0.27500
1581958844.85550,9043968.00000,0.27500,0.27500
1581959091.47898,9175040.00000,0.27500,0.27500
1581959347.09119,9306112.00000,0.27500,0.27500
1581959472.64214,9371648.00000,0.27500,0.27500
1581959591.40503,9437184.00000,0.27500,0.27500
1581959708.47099,9502720.00000,0.25000,0.25000
1581959829.01961,9568256.00000,0.25000,0.25000
1581959951.34451,9633792.00000,0.22500,0.22500
1581960191.37708,9764864.00000,0.22500,0.22500
1581960301.66924,9830400.00000,0.22500,0.22500
1581960414.51272,9895936.00000,0.22500,0.22500
1581960528.00893,9961472.00000,0.20000,0.20000
1581960763.98736,10092544.00000,0.17500,0.17500
1581960876.82673,10158080.00000,0.17500,0.17500
1581960993.41434,10223616.00000,0.17500,0.17500
1581961219.89589,10354688.00000,0.15000,0.15000
1581961331.16138,10420224.00000,0.15000,0.15000
1581961446.04345,10485760.00000,0.15000,0.15000
1581961670.03551,10616832.00000,0.15000,0.15000
1581961788.34532,10682368.00000,0.15000,0.15000
1581962015.47112,10813440.00000,0.15000,0.15000
1581962126.90063,10878976.00000,0.13833,0.13833
1581962345.53784,11010048.00000,0.11500,0.11500
1581962452.40053,11075584.00000,0.10333,0.10333
1581962562.69930,11141120.00000,0.10333,0.10333
1581962791.48960,11272192.00000,0.10333,0.10333
1581962907.69247,11337728.00000,0.10333,0.10333
1581963027.25775,11403264.00000,0.10333,0.10333
1581963248.91431,11534336.00000,0.10333,0.10333
1581963355.82767,11599872.00000,0.10333,0.10333
1581963462.40771,11665408.00000,0.10333,0.10333
1581963571.07571,11730944.00000,0.10333,0.10333
1581963787.80445,11862016.00000,0.10333,0.10333
1581963896.45718,11927552.00000,0.10333,0.10333
1581964002.10776,11993088.00000,0.10333,0.10333
1581964108.97308,12058624.00000,0.10333,0.10333
1581964221.16098,12124160.00000,0.10333,0.10333
1581964329.94777,12189696.00000,0.10333,0.10333
1581964443.66637,12255232.00000,0.10333,0.10333
1581964553.49604,12320768.00000,0.10333,0.10333
1581964661.84404,12386304.00000,0.10333,0.10333
1581964877.19869,12517376.00000,0.10333,0.10333
1581964984.64180,12582912.00000,0.10333,0.10333
1581965313.32814,12779520.00000,0.10333,0.10333
1581965751.39040,13041664.00000,0.10333,0.10333
1581965862.10447,13107200.00000,0.10333,0.10333
1581966087.82309,13238272.00000,0.10333,0.10333
1581966196.03205,13303808.00000,0.10333,0.10333
1581966304.16760,13369344.00000,0.10333,0.10333
1581966518.81049,13500416.00000,0.10333,0.10333
1581966634.30855,13565952.00000,0.10333,0.10333
1581966746.19266,13631488.00000,0.10333,0.10333
1581966859.70920,13697024.00000,0.10333,0.10333
1581966970.62690,13762560.00000,0.10333,0.10333
1581967295.42304,13959168.00000,0.10333,0.10333
1581967403.08476,14024704.00000,0.10333,0.10333
1581967513.22936,14090240.00000,0.10333,0.10333
1581967622.29743,14155776.00000,0.10333,0.10333
1581967728.89068,14221312.00000,0.10333,0.10333
1581967838.86007,14286848.00000,0.10333,0.10333
1581967950.08014,14352384.00000,0.10333,0.10333
1581968055.64607,14417920.00000,0.10333,0.10333
1581968163.47707,14483456.00000,0.10333,0.10333
1581968272.11200,14548992.00000,0.10333,0.10333
1581968381.09440,14614528.00000,0.10333,0.10333
1581968491.73611,14680064.00000,0.10333,0.10333
1581968714.14527,14811136.00000,0.10333,0.10333
1581968833.22968,14876672.00000,0.10333,0.10333
1581968944.01558,14942208.00000,0.10333,0.10333
1581969167.44458,15073280.00000,0.10333,0.10333
1581969280.10591,15138816.00000,0.10333,0.10333
1581969392.46220,15204352.00000,0.10333,0.10333
1581969501.78997,15269888.00000,0.10333,0.10333
1581969612.61085,15335424.00000,0.10333,0.10333
1581969722.40565,15400960.00000,0.10333,0.10333
1581969834.49483,15466496.00000,0.10333,0.10333
1581970054.81536,15597568.00000,0.10333,0.10333
1581970169.95422,15663104.00000,0.10333,0.10333
1581970389.46635,15794176.00000,0.10333,0.10333
1581970502.36965,15859712.00000,0.10333,0.10333
1581970613.09168,15925248.00000,0.10333,0.10333
1581970833.69264,16056320.00000,0.10333,0.10333
1581970939.24172,16121856.00000,0.10333,0.10333
1581971043.73017,16187392.00000,0.10333,0.10333
1581971152.41423,16252928.00000,0.10333,0.10333
1581971263.62815,16318464.00000,0.09167,0.09167
1581971371.41330,16384000.00000,0.09167,0.09167
1581971481.47836,16449536.00000,0.09167,0.09167
1581971586.47241,16515072.00000,0.09167,0.09167
1581971695.24840,16580608.00000,0.09167,0.09167
1581971803.82912,16646144.00000,0.09167,0.09167
1581971911.10228,16711680.00000,0.09167,0.09167
1581972019.80141,16777216.00000,0.09167,0.09167
1581972130.10058,16842752.00000,0.09167,0.09167
1581972339.45643,16973824.00000,0.09167,0.09167
1581972445.27397,17039360.00000,0.09167,0.09167
1581972547.97766,17104896.00000,0.09167,0.09167
1581972653.06257,17170432.00000,0.09167,0.09167
1581972862.61605,17301504.00000,0.09167,0.09167
1581972974.25029,17367040.00000,0.09167,0.09167
1581973090.85454,17432576.00000,0.09167,0.09167
1581973316.11744,17563648.00000,0.09167,0.09167
1581973549.53465,17694720.00000,0.09167,0.09167
1581973770.73533,17825792.00000,0.09167,0.09167
1581973888.21751,17891328.00000,0.09167,0.09167
1581973998.94164,17956864.00000,0.09167,0.09167
1581974108.09908,18022400.00000,0.09167,0.09167
1581974217.78407,18087936.00000,0.09167,0.09167
1581974435.68117,18219008.00000,0.09167,0.09167
1581974540.69753,18284544.00000,0.09167,0.09167
1581974643.57432,18350080.00000,0.09167,0.09167
1581974748.36438,18415616.00000,0.09167,0.09167
1581974852.29596,18481152.00000,0.09167,0.09167
1581974961.52383,18546688.00000,0.09167,0.09167
1581975070.72179,18612224.00000,0.09167,0.09167
1581975183.31528,18677760.00000,0.09167,0.09167
1581975735.43869,19005440.00000,0.09167,0.09167
1581975945.83325,19136512.00000,0.09167,0.09167
1581976054.93561,19202048.00000,0.09167,0.09167
1581976262.28589,19333120.00000,0.09167,0.09167
1581976368.21043,19398656.00000,0.09167,0.09167
1581976473.47864,19464192.00000,0.09167,0.09167
1581976581.00363,19529728.00000,0.09167,0.09167
1581976684.42296,19595264.00000,0.09167,0.09167
1581976786.04934,19660800.00000,0.09167,0.09167
1581976895.06121,19726336.00000,0.09167,0.09167
1581977002.01324,19791872.00000,0.09167,0.09167
1581977106.79048,19857408.00000,0.09167,0.09167
1581977211.60250,19922944.00000,0.09167,0.09167
1581977317.36936,19988480.00000,0.09167,0.09167
1581977632.92771,20185088.00000,0.09167,0.09167
1581977733.96665,20250624.00000,0.09167,0.09167
1581977837.90803,20316160.00000,0.09167,0.09167
1581977943.53550,20381696.00000,0.09167,0.09167
1581978051.40907,20447232.00000,0.09167,0.09167
1581978269.87574,20578304.00000,0.09167,0.09167
1581978378.68541,20643840.00000,0.09167,0.09167
1581978487.45904,20709376.00000,0.09167,0.09167
1581978598.68446,20774912.00000,0.09167,0.09167
1581978705.85169,20840448.00000,0.09167,0.09167
1581978813.10206,20905984.00000,0.09167,0.09167
1581978920.19818,20971520.00000,0.09167,0.09167
1581979026.75668,21037056.00000,0.09167,0.09167
1581979135.51218,21102592.00000,0.09167,0.09167
1581979239.92413,21168128.00000,0.09167,0.09167
1581979348.39020,21233664.00000,0.09167,0.09167
1581979455.97619,21299200.00000,0.09167,0.09167
1581979566.04109,21364736.00000,0.09167,0.09167
1581979669.42344,21430272.00000,0.09167,0.09167
1581979775.16663,21495808.00000,0.09167,0.09167
1581979880.75168,21561344.00000,0.09167,0.09167
1581980093.23213,21692416.00000,0.09167,0.09167
1581980203.86293,21757952.00000,0.09167,0.09167
1581980414.54480,21889024.00000,0.09167,0.09167
1581980626.17018,22020096.00000,0.09167,0.09167
1581980840.92215,22151168.00000,0.09167,0.09167
1581980948.87124,22216704.00000,0.09167,0.09167
1581981055.75451,22282240.00000,0.09167,0.09167
1581981165.91129,22347776.00000,0.09167,0.09167
1581981276.04356,22413312.00000,0.09167,0.09167
1581981385.08880,22478848.00000,0.09167,0.09167
1581981489.11295,22544384.00000,0.09167,0.09167
1581981596.01859,22609920.00000,0.09167,0.09167
1581981706.29574,22675456.00000,0.09167,0.09167
1581981811.96605,22740992.00000,0.09167,0.09167
1581981920.44109,22806528.00000,0.09167,0.09167
1581982025.87027,22872064.00000,0.09167,0.09167
1581982132.21176,22937600.00000,0.09167,0.09167
1581982237.69479,23003136.00000,0.09167,0.09167
1581982343.14715,23068672.00000,0.09167,0.09167
1581982447.88606,23134208.00000,0.09167,0.09167
1581982553.90769,23199744.00000,0.09167,0.09167
1581982656.23980,23265280.00000,0.09167,0.09167
1581982759.89728,23330816.00000,0.09167,0.09167
1581982867.63908,23396352.00000,0.09167,0.09167
1581982980.89873,23461888.00000,0.09167,0.09167
1581983088.55460,23527424.00000,0.09167,0.09167
1581983192.98788,23592960.00000,0.09167,0.09167
1581983303.16973,23658496.00000,0.09167,0.09167
1581983408.89259,23724032.00000,0.09167,0.09167
1581983515.92429,23789568.00000,0.09167,0.09167
1581983622.76797,23855104.00000,0.09167,0.09167
1581983731.47469,23920640.00000,0.09167,0.09167
1581983837.75616,23986176.00000,0.09167,0.09167
1581983943.45796,24051712.00000,0.09167,0.09167
1581984056.65965,24117248.00000,0.09167,0.09167
1581984164.01465,24182784.00000,0.09167,0.09167
1581984379.79191,24313856.00000,0.09167,0.09167
1581984490.44683,24379392.00000,0.09167,0.09167
1581984705.64724,24510464.00000,0.09167,0.09167
1581984811.35577,24576000.00000,0.09167,0.09167
1581984924.03650,24641536.00000,0.09167,0.09167
1581985028.08804,24707072.00000,0.09167,0.09167
1581985132.86527,24772608.00000,0.09167,0.09167
1581985239.18217,24838144.00000,0.09167,0.09167
1581985344.20889,24903680.00000,0.09167,0.09167
1581985559.48308,25034752.00000,0.09167,0.09167
1581985668.47312,25100288.00000,0.09167,0.09167
1581985879.66981,25231360.00000,0.09167,0.09167
1581985986.75505,25296896.00000,0.09167,0.09167
1581986092.95222,25362432.00000,0.09167,0.09167
1581986197.89254,25427968.00000,0.09167,0.09167
1581986303.12750,25493504.00000,0.09167,0.09167
1581986516.31708,25624576.00000,0.09167,0.09167
1581986624.37882,25690112.00000,0.09167,0.09167
1581986726.50526,25755648.00000,0.09167,0.09167
1581986833.63527,25821184.00000,0.09167,0.09167
1581987152.60492,26017792.00000,0.09167,0.09167
1581987366.71945,26148864.00000,0.08000,0.08000
1581987468.56711,26214400.00000,0.08000,0.08000
1581987683.93459,26345472.00000,0.08000,0.08000
1581987787.06739,26411008.00000,0.08000,0.08000
1581987888.16272,26476544.00000,0.08000,0.08000
1581988099.15194,26607616.00000,0.08000,0.08000
1581988205.13273,26673152.00000,0.08000,0.08000
1581988416.26757,26804224.00000,0.08000,0.08000
1581988632.02149,26935296.00000,0.08000,0.08000
1581988737.07414,27000832.00000,0.08000,0.08000
1581988844.28311,27066368.00000,0.08000,0.08000
1581989056.90951,27197440.00000,0.08000,0.08000
1581989170.24311,27262976.00000,0.08000,0.08000
1581989274.25460,27328512.00000,0.08000,0.08000
1581989591.30184,27525120.00000,0.08000,0.08000
1581989699.66251,27590656.00000,0.08000,0.08000
1581989805.59864,27656192.00000,0.08000,0.08000
1581989911.75605,27721728.00000,0.06833,0.06833
1581990020.24069,27787264.00000,0.06833,0.06833
1581990130.14570,27852800.00000,0.06833,0.06833
1581990345.53799,27983872.00000,0.06833,0.06833
1581990555.02701,28114944.00000,0.06833,0.06833
1581990772.00297,28246016.00000,0.06833,0.06833
1581990985.19600,28377088.00000,0.06833,0.06833
1581991313.61103,28573696.00000,0.06833,0.06833
1581991418.59068,28639232.00000,0.06833,0.06833
1581991634.73145,28770304.00000,0.06833,0.06833
1581991739.99540,28835840.00000,0.06833,0.06833
1581991846.63778,28901376.00000,0.06833,0.06833
1581991951.27466,28966912.00000,0.06833,0.06833
1581992055.98586,29032448.00000,0.06833,0.06833
1581992265.15744,29163520.00000,0.06833,0.06833
1581992370.73983,29229056.00000,0.06833,0.06833
1581992474.13673,29294592.00000,0.06833,0.06833
1581992577.81466,29360128.00000,0.06833,0.06833
1581992683.46115,29425664.00000,0.06833,0.06833
1581992786.70653,29491200.00000,0.06833,0.06833
1581992891.32615,29556736.00000,0.06833,0.06833
1581992996.75507,29622272.00000,0.06833,0.06833
1581993100.66512,29687808.00000,0.06833,0.06833
1581993206.69137,29753344.00000,0.06833,0.06833
1581993312.85991,29818880.00000,0.06833,0.06833
1581993421.60678,29884416.00000,0.06833,0.06833
1581993634.31267,30015488.00000,0.06833,0.06833
1581993745.69579,30081024.00000,0.06833,0.06833
1581993852.01700,30146560.00000,0.06833,0.06833
1581993957.79837,30212096.00000,0.06833,0.06833
1581994066.36963,30277632.00000,0.06833,0.06833
1581994169.08748,30343168.00000,0.06833,0.06833
1581994271.88256,30408704.00000,0.06833,0.06833
1581994376.56856,30474240.00000,0.06833,0.06833
1581994481.15748,30539776.00000,0.06833,0.06833
1581994586.72565,30605312.00000,0.06833,0.06833
1581994691.85321,30670848.00000,0.06833,0.06833
1581994800.39461,30736384.00000,0.06833,0.06833
1581994905.39382,30801920.00000,0.06833,0.06833
1581995015.98087,30867456.00000,0.06833,0.06833
1581995125.24648,30932992.00000,0.06833,0.06833
1581995233.25679,30998528.00000,0.06833,0.06833
1581995339.14314,31064064.00000,0.06833,0.06833
1581995445.28299,31129600.00000,0.06833,0.06833
1581995555.94514,31195136.00000,0.06833,0.06833
1581995772.41536,31326208.00000,0.06833,0.06833
1581995881.44694,31391744.00000,0.06833,0.06833
1581996305.75628,31653888.00000,0.06833,0.06833
1581996408.12624,31719424.00000,0.06833,0.06833
1581996514.16116,31784960.00000,0.06833,0.06833
1581996616.66738,31850496.00000,0.06833,0.06833
1581996725.65422,31916032.00000,0.06833,0.06833
1581996833.45739,31981568.00000,0.06833,0.06833
1581996939.52370,32047104.00000,0.06833,0.06833
1581997044.88495,32112640.00000,0.06833,0.06833
1581997261.34224,32243712.00000,0.06833,0.06833
1581997372.36404,32309248.00000,0.06833,0.06833
1581997480.26507,32374784.00000,0.06833,0.06833
1581997805.20282,32571392.00000,0.06833,0.06833
1581997910.20020,32636928.00000,0.06833,0.06833
1581998115.23749,32768000.00000,0.06833,0.06833
1581998434.94048,32964608.00000,0.06833,0.06833
1581998539.42183,33030144.00000,0.06833,0.06833
1581998642.08772,33095680.00000,0.06833,0.06833
1581998748.71047,33161216.00000,0.06833,0.06833
1581998852.12639,33226752.00000,0.06833,0.06833
1581998952.31986,33292288.00000,0.06833,0.06833
1581999053.67633,33357824.00000,0.06833,0.06833
1581999152.97628,33423360.00000,0.06833,0.06833
1581999256.48364,33488896.00000,0.06833,0.06833
1581999359.33067,33554432.00000,0.06833,0.06833
1581999461.95143,33619968.00000,0.06833,0.06833
1581999676.31987,33751040.00000,0.06833,0.06833
1581999782.34628,33816576.00000,0.06833,0.06833
1581999890.03174,33882112.00000,0.06833,0.06833
1581999997.45273,33947648.00000,0.06833,0.06833
1582000105.28270,34013184.00000,0.06833,0.06833
1582000212.09164,34078720.00000,0.06833,0.06833
1582000319.86035,34144256.00000,0.06833,0.06833
1582000532.77548,34275328.00000,0.06833,0.06833
1582000637.54161,34340864.00000,0.06833,0.06833
1582000744.19079,34406400.00000,0.06833,0.06833
1582000847.65918,34471936.00000,0.06833,0.06833
1582001475.37173,34865152.00000,0.06833,0.06833
1582001691.53558,34996224.00000,0.06833,0.06833
1582001797.92804,35061760.00000,0.06833,0.06833
1582001905.11859,35127296.00000,0.06833,0.06833
1582002013.55649,35192832.00000,0.06833,0.06833
1582002122.96753,35258368.00000,0.06833,0.06833
1582002230.30910,35323904.00000,0.06833,0.06833
1582002340.55695,35389440.00000,0.06833,0.06833
1582002449.52220,35454976.00000,0.06833,0.06833
1582002556.32563,35520512.00000,0.06833,0.06833
1582002662.29805,35586048.00000,0.06833,0.06833
1582002771.21268,35651584.00000,0.06833,0.06833
1582002879.56498,35717120.00000,0.06833,0.06833
1582002989.97241,35782656.00000,0.06833,0.06833
1582003096.61535,35848192.00000,0.06833,0.06833
1582003203.21686,35913728.00000,0.06833,0.06833
1582003317.08505,35979264.00000,0.06833,0.06833
1582003423.14223,36044800.00000,0.06833,0.06833
1582003640.82173,36175872.00000,0.06833,0.06833
1582003752.77932,36241408.00000,0.06833,0.06833
1582003860.00655,36306944.00000,0.06833,0.06833
1582004074.16050,36438016.00000,0.06833,0.06833
1582004184.42869,36503552.00000,0.06833,0.06833
1582004293.04322,36569088.00000,0.06833,0.06833
1582004403.30053,36634624.00000,0.06833,0.06833
1582004512.61854,36700160.00000,0.06833,0.06833
1582004619.52435,36765696.00000,0.06833,0.06833
1582004724.45249,36831232.00000,0.06833,0.06833
1582004932.79087,36962304.00000,0.05667,0.05667
1582005038.92804,37027840.00000,0.05667,0.05667
1582005145.51422,37093376.00000,0.05667,0.05667
1582005248.75920,37158912.00000,0.05667,0.05667
1582005352.64018,37224448.00000,0.05667,0.05667
1582005456.32834,37289984.00000,0.05667,0.05667
1582005561.36859,37355520.00000,0.05667,0.05667
1582005666.99855,37421056.00000,0.05667,0.05667
1582005769.42394,37486592.00000,0.05667,0.05667
1582005877.37699,37552128.00000,0.05667,0.05667
1582005981.14934,37617664.00000,0.05667,0.05667
1582006088.15658,37683200.00000,0.05667,0.05667
1582006297.08195,37814272.00000,0.05667,0.05667
1582006406.77286,37879808.00000,0.05667,0.05667
1582006512.93296,37945344.00000,0.05667,0.05667
1582006615.16152,38010880.00000,0.05667,0.05667
1582006723.13521,38076416.00000,0.05667,0.05667
1582006829.90267,38141952.00000,0.05667,0.05667
1582006936.42676,38207488.00000,0.05667,0.05667
1582007039.40268,38273024.00000,0.05667,0.05667
1582007145.33832,38338560.00000,0.05667,0.05667
1582007257.71529,38404096.00000,0.05667,0.05667
1582007364.41048,38469632.00000,0.05667,0.05667
1582007471.04630,38535168.00000,0.05667,0.05667
1582007572.73818,38600704.00000,0.05667,0.05667
1582007678.74513,38666240.00000,0.05667,0.05667
1582007892.11735,38797312.00000,0.05667,0.05667
1582008001.06344,38862848.00000,0.05667,0.05667
1582008109.00677,38928384.00000,0.05667,0.05667
1582008322.26518,39059456.00000,0.05667,0.05667
1582008427.97577,39124992.00000,0.05667,0.05667
1582008535.21349,39190528.00000,0.05667,0.05667
1582008642.37480,39256064.00000,0.05667,0.05667
1582008853.40318,39387136.00000,0.05667,0.05667
1582008961.22817,39452672.00000,0.05667,0.05667
1582009071.31674,39518208.00000,0.05667,0.05667
1582009177.77723,39583744.00000,0.05667,0.05667
1582009283.65837,39649280.00000,0.05667,0.05667
1582009388.64209,39714816.00000,0.04500,0.04500
1582009493.91686,39780352.00000,0.04500,0.04500
1582009705.78690,39911424.00000,0.04500,0.04500
1582009920.29130,40042496.00000,0.04500,0.04500
1582010025.73677,40108032.00000,0.04500,0.04500
1582010132.03180,40173568.00000,0.04500,0.04500
1582010454.63802,40370176.00000,0.04500,0.04500
1582010874.34421,40632320.00000,0.04500,0.04500
1582010978.58929,40697856.00000,0.04500,0.04500
1582011078.82152,40763392.00000,0.04500,0.04500
1582011183.57134,40828928.00000,0.04500,0.04500
1582011286.50328,40894464.00000,0.04500,0.04500
1582011390.13926,40960000.00000,0.04500,0.04500
1582011494.18714,41025536.00000,0.04500,0.04500
1582011596.22977,41091072.00000,0.04500,0.04500
1582011896.99083,41287680.00000,0.04500,0.04500
1582011999.33308,41353216.00000,0.04500,0.04500
1582012101.50264,41418752.00000,0.04500,0.04500
1582012201.53983,41484288.00000,0.04500,0.04500
1582012407.99232,41615360.00000,0.04500,0.04500
1582012509.17594,41680896.00000,0.04500,0.04500
1582012614.76077,41746432.00000,0.04500,0.04500
1582012819.29849,41877504.00000,0.04500,0.04500
1582012921.58373,41943040.00000,0.04500,0.04500
1582013023.75728,42008576.00000,0.04500,0.04500
1582013127.42459,42074112.00000,0.04500,0.04500
1582013230.12493,42139648.00000,0.04500,0.04500
1582013333.69473,42205184.00000,0.04500,0.04500
1582013439.96184,42270720.00000,0.04500,0.04500
1582013545.05852,42336256.00000,0.04500,0.04500
1582013647.39977,42401792.00000,0.04500,0.04500
1582013748.94291,42467328.00000,0.04500,0.04500
1582013857.03954,42532864.00000,0.04500,0.04500
1582013961.02878,42598400.00000,0.04500,0.04500
1582014068.74942,42663936.00000,0.04500,0.04500
1582014174.73160,42729472.00000,0.04500,0.04500
1582014281.11155,42795008.00000,0.04500,0.04500
1582014385.94295,42860544.00000,0.04500,0.04500
1582014700.14612,43057152.00000,0.04500,0.04500
1582014802.32569,43122688.00000,0.04500,0.04500
1582015009.88360,43253760.00000,0.04500,0.04500
1582015111.09396,43319296.00000,0.04500,0.04500
1582015213.14680,43384832.00000,0.04500,0.04500
1582015318.69076,43450368.00000,0.04500,0.04500
1582015424.04068,43515904.00000,0.04500,0.04500
1582015532.93453,43581440.00000,0.04500,0.04500
1582015639.04541,43646976.00000,0.04500,0.04500
1582015743.14157,43712512.00000,0.04500,0.04500
1582015847.26472,43778048.00000,0.04500,0.04500
1582015953.60128,43843584.00000,0.04500,0.04500
1582016056.34898,43909120.00000,0.04500,0.04500
1582016265.77658,44040192.00000,0.04500,0.04500
1582016371.73767,44105728.00000,0.04500,0.04500
1582016476.70682,44171264.00000,0.04500,0.04500
1582016580.21084,44236800.00000,0.04500,0.04500
1582016682.97157,44302336.00000,0.04500,0.04500
1582016787.91748,44367872.00000,0.04500,0.04500
1582016893.95128,44433408.00000,0.04500,0.04500
1582016997.02003,44498944.00000,0.04500,0.04500
1582017098.94907,44564480.00000,0.04500,0.04500
1582017200.18319,44630016.00000,0.04500,0.04500
1582017307.16047,44695552.00000,0.04500,0.04500
1582017411.40688,44761088.00000,0.04500,0.04500
1582017519.58271,44826624.00000,0.04500,0.04500
1582017625.70839,44892160.00000,0.04500,0.04500
1582017729.91940,44957696.00000,0.04500,0.04500
1582017832.78443,45023232.00000,0.04500,0.04500
1582017937.00310,45088768.00000,0.04500,0.04500
1582018039.96387,45154304.00000,0.04500,0.04500
1582018145.40771,45219840.00000,0.04500,0.04500
1582018248.73673,45285376.00000,0.04500,0.04500
1582018459.38317,45416448.00000,0.04500,0.04500
1582018670.96885,45547520.00000,0.04500,0.04500
1582018886.48713,45678592.00000,0.04500,0.04500
1582019207.40341,45875200.00000,0.04500,0.04500
1582019310.88198,45940736.00000,0.04500,0.04500
1582019414.76454,46006272.00000,0.04500,0.04500
1582019518.41168,46071808.00000,0.04500,0.04500
1582019622.36220,46137344.00000,0.04500,0.04500
1582019729.27059,46202880.00000,0.04500,0.04500
1582019832.37477,46268416.00000,0.04500,0.04500
1582019935.56606,46333952.00000,0.04500,0.04500
1582020039.05972,46399488.00000,0.04500,0.04500
1582020144.52194,46465024.00000,0.04500,0.04500
1582020249.12159,46530560.00000,0.04500,0.04500
1582020353.60846,46596096.00000,0.04500,0.04500
1582020460.98226,46661632.00000,0.04500,0.04500
1582020779.34189,46858240.00000,0.04500,0.04500
1582020884.19246,46923776.00000,0.04500,0.04500
1582020989.10815,46989312.00000,0.04500,0.04500
1582021200.92796,47120384.00000,0.04500,0.04500
1582021303.71302,47185920.00000,0.04500,0.04500
1582021407.60895,47251456.00000,0.04500,0.04500
1582021511.67323,47316992.00000,0.04500,0.04500
1582021618.73744,47382528.00000,0.04500,0.04500
1582021723.28391,47448064.00000,0.04500,0.04500
1582021829.98512,47513600.00000,0.04500,0.04500
1582021937.46925,47579136.00000,0.04500,0.04500
1582022043.52399,47644672.00000,0.04500,0.04500
1582022254.33835,47775744.00000,0.04500,0.04500
1582022359.71732,47841280.00000,0.04500,0.04500
1582022470.00621,47906816.00000,0.04500,0.04500
1582022581.40291,47972352.00000,0.04500,0.04500
1582022687.28756,48037888.00000,0.04500,0.04500
1582022897.97508,48168960.00000,0.04500,0.04500
1582023003.48749,48234496.00000,0.04500,0.04500
1582023108.50671,48300032.00000,0.04500,0.04500
1582023212.50564,48365568.00000,0.04500,0.04500
1582023316.10043,48431104.00000,0.04500,0.04500
1582023426.18317,48496640.00000,0.04500,0.04500
1582023530.88925,48562176.00000,0.04500,0.04500
1582023634.89467,48627712.00000,0.04500,0.04500
1582023736.76172,48693248.00000,0.04500,0.04500
1582023840.21033,48758784.00000,0.04500,0.04500
1582023948.06026,48824320.00000,0.04500,0.04500
1582024052.37671,48889856.00000,0.04500,0.04500
1582024154.30426,48955392.00000,0.04500,0.04500
1582024259.20940,49020928.00000,0.04500,0.04500
1582024464.29526,49152000.00000,0.04500,0.04500
1582024570.21564,49217536.00000,0.04500,0.04500
1582024670.91862,49283072.00000,0.04500,0.04500
1582024775.25259,49348608.00000,0.04500,0.04500
1582024878.29909,49414144.00000,0.04500,0.04500
1582024988.12307,49479680.00000,0.04500,0.04500
1582025095.32895,49545216.00000,0.04500,0.04500
1582025203.27732,49610752.00000,0.04500,0.04500
1582025518.51611,49807360.00000,0.04500,0.04500
1582025620.32613,49872896.00000,0.04500,0.04500
1582025827.30120,50003968.00000,0.04500,0.04500
1582025931.85539,50069504.00000,0.04500,0.04500
1582026035.07598,50135040.00000,0.04500,0.04500
1582026136.17155,50200576.00000,0.04500,0.04500
1582026237.42986,50266112.00000,0.04500,0.04500
1582026346.38672,50331648.00000,0.04500,0.04500
1582026552.75756,50462720.00000,0.04500,0.04500
1582026659.75279,50528256.00000,0.04500,0.04500
1582026761.05983,50593792.00000,0.04500,0.04500
1582026864.91437,50659328.00000,0.04500,0.04500
1582026970.86269,50724864.00000,0.04500,0.04500
1582027076.46459,50790400.00000,0.04500,0.04500
1582027181.55270,50855936.00000,0.04500,0.04500
1582027290.12997,50921472.00000,0.04500,0.04500
1582027504.13364,51052544.00000,0.04500,0.04500
1582027607.96882,51118080.00000,0.04500,0.04500
1582027712.49911,51183616.00000,0.04500,0.04500
1582027818.57663,51249152.00000,0.04500,0.04500
1582027926.26997,51314688.00000,0.04500,0.04500
1582028033.03848,51380224.00000,0.04500,0.04500
1582028135.94863,51445760.00000,0.04500,0.04500
1582028240.82747,51511296.00000,0.04500,0.04500
1582028345.19367,51576832.00000,0.04500,0.04500
1582028450.44566,51642368.00000,0.04500,0.04500
1582028557.09596,51707904.00000,0.04500,0.04500
1582028661.07125,51773440.00000,0.04500,0.04500
1582028766.78299,51838976.00000,0.04500,0.04500
1582028875.40655,51904512.00000,0.04500,0.04500
1582028981.66921,51970048.00000,0.04500,0.04500
1582029085.27120,52035584.00000,0.04500,0.04500
1582029192.90094,52101120.00000,0.04500,0.04500
1582029296.54046,52166656.00000,0.04500,0.04500
1582029403.08260,52232192.00000,0.04500,0.04500
1582029511.08530,52297728.00000,0.04500,0.04500
1582029617.11687,52363264.00000,0.04500,0.04500
1582029721.61721,52428800.00000,0.04500,0.04500
1582029829.24142,52494336.00000,0.04500,0.04500
1582030038.04270,52625408.00000,0.04500,0.04500
1582030141.56143,52690944.00000,0.04500,0.04500
1582030244.55812,52756480.00000,0.04500,0.04500
1582030346.83290,52822016.00000,0.04500,0.04500
1582030451.10413,52887552.00000,0.04500,0.04500
1582030555.38414,52953088.00000,0.04500,0.04500
1582030659.10900,53018624.00000,0.04500,0.04500
1582030763.77643,53084160.00000,0.04500,0.04500
1582030969.93665,53215232.00000,0.04500,0.04500
1582031076.61889,53280768.00000,0.04500,0.04500
1582031181.57093,53346304.00000,0.04500,0.04500
1582031285.05550,53411840.00000,0.04500,0.04500
1582031390.21939,53477376.00000,0.04500,0.04500
1582031497.18075,53542912.00000,0.04500,0.04500
1582031709.40906,53673984.00000,0.04500,0.04500
1582031814.37011,53739520.00000,0.04500,0.04500
1582031920.59059,53805056.00000,0.04500,0.04500
1582032029.36320,53870592.00000,0.04500,0.04500
1582032242.55667,54001664.00000,0.04500,0.04500
1582032348.92644,54067200.00000,0.04500,0.04500
1582032452.40517,54132736.00000,0.04500,0.04500
1582032767.94941,54329344.00000,0.04500,0.04500
1582032874.00418,54394880.00000,0.04500,0.04500
1582032976.35377,54460416.00000,0.04500,0.04500
1582033081.26223,54525952.00000,0.04500,0.04500
1582033185.65202,54591488.00000,0.04500,0.04500
1582033293.32818,54657024.00000,0.04500,0.04500
1582033399.07309,54722560.00000,0.04500,0.04500
1582033502.83471,54788096.00000,0.04500,0.04500
1582033605.26881,54853632.00000,0.04500,0.04500
1582033712.85246,54919168.00000,0.04500,0.04500
1582033815.96408,54984704.00000,0.04500,0.04500
1582033919.82005,55050240.00000,0.04500,0.04500
1582034020.91548,55115776.00000,0.04500,0.04500
1582034234.11139,55246848.00000,0.04500,0.04500
1582034336.17248,55312384.00000,0.04500,0.04500
1582034544.34058,55443456.00000,0.04500,0.04500
1582034646.86768,55508992.00000,0.04500,0.04500
1582034751.74421,55574528.00000,0.04500,0.04500
1582034857.01044,55640064.00000,0.04500,0.04500
1582035069.36088,55771136.00000,0.04500,0.04500
1582035172.85847,55836672.00000,0.04500,0.04500
1582035277.52684,55902208.00000,0.04500,0.04500
1582035380.59363,55967744.00000,0.04500,0.04500
1582035593.12065,56098816.00000,0.04500,0.04500
1582035801.57940,56229888.00000,0.04500,0.04500
1582036012.95412,56360960.00000,0.04500,0.04500
1582036115.76438,56426496.00000,0.04500,0.04500
1582036225.53101,56492032.00000,0.04500,0.04500
1582036332.23093,56557568.00000,0.04500,0.04500
1582036439.89743,56623104.00000,0.04500,0.04500
1582036872.67930,56885248.00000,0.04500,0.04500
1582036980.59797,56950784.00000,0.04500,0.04500
1582037084.25897,57016320.00000,0.04500,0.04500
1582037191.84872,57081856.00000,0.04500,0.04500
1582037296.08345,57147392.00000,0.04500,0.04500
1582037509.78857,57278464.00000,0.04500,0.04500
1582037617.65589,57344000.00000,0.04500,0.04500
1582037721.16450,57409536.00000,0.04500,0.04500
1582037827.01562,57475072.00000,0.04500,0.04500
1582037932.40564,57540608.00000,0.04500,0.04500
1582038039.45403,57606144.00000,0.04500,0.04500
1582038147.73075,57671680.00000,0.04500,0.04500
1582038255.16089,57737216.00000,0.04500,0.04500
1582038362.57656,57802752.00000,0.04500,0.04500
1582038467.62385,57868288.00000,0.04500,0.04500
1582038675.57082,57999360.00000,0.04500,0.04500
1582038781.06873,58064896.00000,0.04500,0.04500
1582038884.55156,58130432.00000,0.04500,0.04500
1582038991.27638,58195968.00000,0.04500,0.04500
1582039094.74041,58261504.00000,0.04500,0.04500
1582039199.38820,58327040.00000,0.04500,0.04500
1582039306.13720,58392576.00000,0.04500,0.04500
1582039411.07799,58458112.00000,0.04500,0.04500
1582039516.01881,58523648.00000,0.04500,0.04500
1582039620.90593,58589184.00000,0.04500,0.04500
1582039727.94109,58654720.00000,0.04500,0.04500
1582039831.82228,58720256.00000,0.04500,0.04500
1582039937.08087,58785792.00000,0.04500,0.04500
1582040042.27438,58851328.00000,0.04500,0.04500
1582040146.11861,58916864.00000,0.04500,0.04500
1582040251.59676,58982400.00000,0.04500,0.04500
1582040356.60887,59047936.00000,0.04500,0.04500
1582040566.21451,59179008.00000,0.04500,0.04500
1582040669.07509,59244544.00000,0.04500,0.04500
1582040772.44041,59310080.00000,0.04500,0.04500
1582040876.42311,59375616.00000,0.04500,0.04500
1582040980.42556,59441152.00000,0.04500,0.04500
1582041086.06739,59506688.00000,0.04500,0.04500
1582041193.44345,59572224.00000,0.04500,0.04500
1582041299.69854,59637760.00000,0.04500,0.04500
1582041405.34948,59703296.00000,0.04500,0.04500
1582041510.16826,59768832.00000,0.04500,0.04500
1582041615.80974,59834368.00000,0.04500,0.04500
1582041726.56084,59899904.00000,0.04500,0.04500


==> figures/training_curves/final_success_rate.csv <==
Wall time,Step,Value,Smoothed
1581942207.50177,131072.00000,0.01875,0.01875
1581942523.36618,262144.00000,0.00625,0.01750
1581942837.24642,393216.00000,0.01250,0.01700
1581942993.05795,458752.00000,0.01250,0.01655
1581943149.83100,524288.00000,0.01250,0.01615
1581943302.17959,589824.00000,0.01875,0.01641
1581943458.42622,655360.00000,0.00000,0.01476
1581943611.33895,720896.00000,0.01250,0.01454
1581943757.39155,786432.00000,0.00625,0.01371
1581943909.47636,851968.00000,0.01875,0.01421
1581944041.89052,917504.00000,0.03125,0.01592
1581944181.04544,983040.00000,0.02500,0.01683
1581944313.91872,1048576.00000,0.00625,0.01577
1581944444.38262,1114112.00000,0.01875,0.01607
1581944578.12767,1179648.00000,0.01875,0.01633
1581944700.75737,1245184.00000,0.02500,0.01720
1581944820.08322,1310720.00000,0.01875,0.01736
1581944940.36415,1376256.00000,0.05625,0.02125
1581945064.36711,1441792.00000,0.03750,0.02287
1581945179.41250,1507328.00000,0.04375,0.02496
1581945300.83207,1572864.00000,0.01875,0.02434
1581945417.79780,1638400.00000,0.01250,0.02315
1581945536.59917,1703936.00000,0.05000,0.02584
1581945776.14146,1835008.00000,0.03750,0.02700
1581946153.75355,2031616.00000,0.03125,0.02743
1581946273.87587,2097152.00000,0.01875,0.02656
1581946397.25195,2162688.00000,0.01875,0.02578
1581946527.32538,2228224.00000,0.01250,0.02445
1581946661.50278,2293760.00000,0.03125,0.02513
1581946920.05833,2424832.00000,0.01250,0.02387
1581947068.35946,2490368.00000,0.01875,0.02336
1581947200.31670,2555904.00000,0.01875,0.02290
1581947330.64809,2621440.00000,0.01250,0.02186
1581947465.39311,2686976.00000,0.01250,0.02092
1581947703.16990,2818048.00000,0.00625,0.01945
1581947823.51081,2883584.00000,0.01250,0.01876
1581947937.66939,2949120.00000,0.04375,0.02126
1581948053.06960,3014656.00000,0.03125,0.02226
1581948169.28782,3080192.00000,0.03750,0.02378
1581948285.12745,3145728.00000,0.03750,0.02515
1581948528.05550,3276800.00000,0.06875,0.02951
1581948648.89104,3342336.00000,0.06250,0.03281
1581948894.03059,3473408.00000,0.04375,0.03391
1581949011.60608,3538944.00000,0.03125,0.03364
1581949132.26542,3604480.00000,0.03750,0.03403
1581949256.53937,3670016.00000,0.03750,0.03437
1581949374.95791,3735552.00000,0.01875,0.03281
1581949500.61111,3801088.00000,0.05625,0.03515
1581949734.62721,3932160.00000,0.05000,0.03664
1581949847.57026,3997696.00000,0.07500,0.04048
1581949956.87650,4063232.00000,0.11250,0.04768
1581950074.80655,4128768.00000,0.08750,0.05166
1581950188.29480,4194304.00000,0.06250,0.05274
1581950297.14141,4259840.00000,0.05625,0.05309
1581950407.43205,4325376.00000,0.09375,0.05716
1581950529.48112,4390912.00000,0.10625,0.06207
1581950647.34307,4456448.00000,0.14375,0.07024
1581950766.26485,4521984.00000,0.13750,0.07696
1581950884.92279,4587520.00000,0.15000,0.08427
1581951114.89266,4718592.00000,0.18125,0.09397
1581951225.90707,4784128.00000,0.18125,0.10269
1581951339.52048,4849664.00000,0.20000,0.11242
1581951453.57366,4915200.00000,0.26250,0.12743
1581951687.65328,5046272.00000,0.24375,0.13906
1581951803.22085,5111808.00000,0.21250,0.14641
1581951921.53743,5177344.00000,0.22500,0.15427
1581952041.16408,5242880.00000,0.21875,0.16072
1581952290.61316,5373952.00000,0.23125,0.16777
1581952411.50096,5439488.00000,0.16250,0.16724
1581952660.79902,5570560.00000,0.19375,0.16989
1581952779.71831,5636096.00000,0.20000,0.17290
1581952893.90972,5701632.00000,0.26250,0.18186
1581953012.71187,5767168.00000,0.33125,0.19680
1581953131.13807,5832704.00000,0.38125,0.21525
1581953243.40263,5898240.00000,0.29375,0.22310
1581953475.08399,6029312.00000,0.26875,0.22766
1581953588.98058,6094848.00000,0.28750,0.23365
1581953693.88507,6160384.00000,0.35000,0.24528
1581953810.07740,6225920.00000,0.41250,0.26200
1581953923.39250,6291456.00000,0.54375,0.29018
1581954034.35634,6356992.00000,0.48750,0.30991
1581954149.96932,6422528.00000,0.45000,0.32392
1581954370.29966,6553600.00000,0.54375,0.34590
1581954481.71220,6619136.00000,0.52500,0.36381
1581954589.99209,6684672.00000,0.46875,0.37431
1581954700.40888,6750208.00000,0.45000,0.38188
1581954815.02189,6815744.00000,0.43750,0.38744
1581954923.64826,6881280.00000,0.40625,0.38932
1581955040.01426,6946816.00000,0.37500,0.38789
1581955155.02088,7012352.00000,0.40000,0.38910
1581955383.18128,7143424.00000,0.51875,0.40206
1581955497.36688,7208960.00000,0.57500,0.41936
1581955617.47530,7274496.00000,0.54375,0.43180
1581955736.83901,7340032.00000,0.40625,0.42924
1581955973.51512,7471104.00000,0.46875,0.43319
1581956089.09016,7536640.00000,0.41250,0.43112
1581956204.89088,7602176.00000,0.45000,0.43301
1581956324.57799,7667712.00000,0.42500,0.43221
1581956445.53768,7733248.00000,0.47500,0.43649
1581956567.41378,7798784.00000,0.41250,0.43409
1581956691.03089,7864320.00000,0.45625,0.43631
1581956811.20349,7929856.00000,0.45000,0.43768
1581956931.64454,7995392.00000,0.48125,0.44203
1581957049.67181,8060928.00000,0.49375,0.44720
1581957166.01341,8126464.00000,0.43750,0.44623
1581957286.62671,8192000.00000,0.41250,0.44286
1581957406.79440,8257536.00000,0.48125,0.44670
1581957525.52212,8323072.00000,0.47500,0.44953
1581957644.41791,8388608.00000,0.49375,0.45395
1581957878.74975,8519680.00000,0.60625,0.46918
1581957993.49370,8585216.00000,0.63750,0.48601
1581958354.43899,8781824.00000,0.49375,0.48679
1581958473.78751,8847360.00000,0.58125,0.49623
1581958722.84874,8978432.00000,0.48750,0.49536
1581958844.85269,9043968.00000,0.55625,0.50145
1581959091.47651,9175040.00000,0.47500,0.49880
1581959347.08883,9306112.00000,0.53125,0.50205
1581959472.63900,9371648.00000,0.55000,0.50684
1581959591.40230,9437184.00000,0.63750,0.51991
1581959708.46808,9502720.00000,0.60625,0.52854
1581959829.01679,9568256.00000,0.64375,0.54006
1581959951.34198,9633792.00000,0.48750,0.53481
1581960191.37413,9764864.00000,0.54375,0.53570
1581960301.66644,9830400.00000,0.61875,0.54401
1581960414.51000,9895936.00000,0.66875,0.55648
1581960528.00657,9961472.00000,0.71250,0.57208
1581960763.98499,10092544.00000,0.52500,0.56737
1581960876.82455,10158080.00000,0.61250,0.57189
1581960993.41117,10223616.00000,0.63125,0.57782
1581961219.89366,10354688.00000,0.65000,0.58504
1581961331.15922,10420224.00000,0.62500,0.58904
1581961446.04136,10485760.00000,0.57500,0.58763
1581961670.03331,10616832.00000,0.58750,0.58762
1581961788.34317,10682368.00000,0.55000,0.58386
1581962015.46899,10813440.00000,0.65000,0.59047
1581962126.89733,10878976.00000,0.66875,0.59830
1581962345.53480,11010048.00000,0.63125,0.60159
1581962452.39791,11075584.00000,0.53125,0.59456
1581962562.69667,11141120.00000,0.47500,0.58260
1581962791.48619,11272192.00000,0.40625,0.56497
1581962907.68970,11337728.00000,0.39375,0.54785
1581963027.25495,11403264.00000,0.36875,0.52994
1581963248.91164,11534336.00000,0.35000,0.51194
1581963355.82473,11599872.00000,0.41875,0.50262
1581963462.40472,11665408.00000,0.49375,0.50174
1581963571.07288,11730944.00000,0.50625,0.50219
1581963787.80227,11862016.00000,0.51250,0.50322
1581963896.45484,11927552.00000,0.46875,0.49977
1581964002.10515,11993088.00000,0.46875,0.49667
1581964108.97057,12058624.00000,0.46875,0.49388
1581964221.15859,12124160.00000,0.51250,0.49574
1581964329.94549,12189696.00000,0.55625,0.50179
1581964443.66425,12255232.00000,0.48125,0.49974
1581964553.49343,12320768.00000,0.44375,0.49414
1581964661.84173,12386304.00000,0.44375,0.48910
1581964877.19672,12517376.00000,0.57500,0.49769
1581964984.63909,12582912.00000,0.57500,0.50542
1581965313.32466,12779520.00000,0.57500,0.51238
1581965751.38827,13041664.00000,0.55625,0.51677
1581965862.10175,13107200.00000,0.55625,0.52071
1581966087.82008,13238272.00000,0.51875,0.52052
1581966196.02964,13303808.00000,0.55000,0.52347
1581966304.16436,13369344.00000,0.53125,0.52424
1581966518.80667,13500416.00000,0.59375,0.53119
1581966634.30639,13565952.00000,0.56875,0.53495
1581966746.18965,13631488.00000,0.50000,0.53146
1581966859.70701,13697024.00000,0.48750,0.52706
1581966970.62458,13762560.00000,0.51875,0.52623
1581967295.42089,13959168.00000,0.55000,0.52861
1581967403.08264,14024704.00000,0.56250,0.53200
1581967513.22674,14090240.00000,0.51875,0.53067
1581967622.29443,14155776.00000,0.49375,0.52698
1581967728.88838,14221312.00000,0.48750,0.52303
1581967838.85759,14286848.00000,0.48125,0.51885
1581967950.07763,14352384.00000,0.53125,0.52009
1581968055.64404,14417920.00000,0.53125,0.52121
1581968163.47454,14483456.00000,0.53750,0.52284
1581968272.10910,14548992.00000,0.53125,0.52368
1581968381.09204,14614528.00000,0.52500,0.52381
1581968491.73361,14680064.00000,0.51875,0.52330
1581968714.14310,14811136.00000,0.42500,0.51347
1581968833.22753,14876672.00000,0.31250,0.49338
1581968944.01329,14942208.00000,0.42500,0.48654
1581969167.44187,15073280.00000,0.44375,0.48226
1581969280.10318,15138816.00000,0.46250,0.48028
1581969392.45962,15204352.00000,0.44375,0.47663
1581969501.78790,15269888.00000,0.50625,0.47959
1581969612.60813,15335424.00000,0.53125,0.48476
1581969722.40324,15400960.00000,0.54375,0.49066
1581969834.49216,15466496.00000,0.51875,0.49347
1581970054.81285,15597568.00000,0.54375,0.49850
1581970169.95198,15663104.00000,0.47500,0.49615
1581970389.46394,15794176.00000,0.51875,0.49841
1581970502.36666,15859712.00000,0.43125,0.49169
1581970613.08931,15925248.00000,0.54375,0.49690
1581970833.69013,16056320.00000,0.43125,0.49033
1581970939.23910,16121856.00000,0.50625,0.49192
1581971043.72787,16187392.00000,0.55000,0.49773
1581971152.41157,16252928.00000,0.65000,0.51296
1581971263.62563,16318464.00000,0.54375,0.51604
1581971371.41037,16384000.00000,0.42500,0.50693
1581971481.47619,16449536.00000,0.49375,0.50562
1581971586.47020,16515072.00000,0.52500,0.50755
1581971695.24552,16580608.00000,0.43750,0.50055
1581971803.82625,16646144.00000,0.38750,0.48924
1581971911.09990,16711680.00000,0.36250,0.47657
1581972019.79915,16777216.00000,0.35625,0.46454
1581972130.09802,16842752.00000,0.43125,0.46121
1581972339.45386,16973824.00000,0.55625,0.47071
1581972445.27138,17039360.00000,0.46875,0.47052
1581972547.97486,17104896.00000,0.49375,0.47284
1581972653.05912,17170432.00000,0.46250,0.47181
1581972862.61391,17301504.00000,0.43125,0.46775
1581972974.24720,17367040.00000,0.42500,0.46348
1581973090.85195,17432576.00000,0.38125,0.45525
1581973316.11476,17563648.00000,0.38750,0.44848
1581973549.53143,17694720.00000,0.33750,0.43738
1581973770.73251,17825792.00000,0.31250,0.42489
1581973888.21474,17891328.00000,0.31250,0.41365
1581973998.93895,17956864.00000,0.42500,0.41479
1581974108.09604,18022400.00000,0.41250,0.41456
1581974217.78073,18087936.00000,0.38125,0.41123
1581974435.67890,18219008.00000,0.43125,0.41323
1581974540.69529,18284544.00000,0.38125,0.41003
1581974643.57145,18350080.00000,0.33750,0.40278
1581974748.36197,18415616.00000,0.29375,0.39188
1581974852.29389,18481152.00000,0.28750,0.38144
1581974961.52046,18546688.00000,0.28750,0.37204
1581975070.71957,18612224.00000,0.37500,0.37234
1581975183.31296,18677760.00000,0.31875,0.36698
1581975735.43638,19005440.00000,0.22500,0.35278
1581975945.83087,19136512.00000,0.15625,0.33313
1581976054.93328,19202048.00000,0.13750,0.31357
1581976262.28330,19333120.00000,0.18125,0.30033
1581976368.20794,19398656.00000,0.16250,0.28655
1581976473.47630,19464192.00000,0.15000,0.27290
1581976581.00059,19529728.00000,0.13750,0.25936
1581976684.42085,19595264.00000,0.19375,0.25280
1581976786.04710,19660800.00000,0.23125,0.25064
1581976895.05916,19726336.00000,0.28125,0.25370
1581977002.01035,19791872.00000,0.30000,0.25833
1581977106.78822,19857408.00000,0.30000,0.26250
1581977211.60007,19922944.00000,0.31250,0.26750
1581977317.36607,19988480.00000,0.36250,0.27700
1581977632.92528,20185088.00000,0.34375,0.28367
1581977733.96417,20250624.00000,0.33750,0.28906
1581977837.90581,20316160.00000,0.33125,0.29328
1581977943.53206,20381696.00000,0.35625,0.29957
1581978051.40636,20447232.00000,0.48125,0.31774
1581978269.87316,20578304.00000,0.53125,0.33909
1581978378.68291,20643840.00000,0.47500,0.35268
1581978487.45641,20709376.00000,0.45625,0.36304
1581978598.68249,20774912.00000,0.40000,0.36674
1581978705.84933,20840448.00000,0.41250,0.37131
1581978813.09902,20905984.00000,0.46250,0.38043
1581978920.19588,20971520.00000,0.46875,0.38926
1581979026.75396,21037056.00000,0.49375,0.39971
1581979135.50995,21102592.00000,0.43750,0.40349
1581979239.92169,21168128.00000,0.48125,0.41127
1581979348.38807,21233664.00000,0.51250,0.42139
1581979455.97414,21299200.00000,0.50000,0.42925
1581979566.03854,21364736.00000,0.55000,0.44133
1581979669.42124,21430272.00000,0.53125,0.45032
1581979775.16430,21495808.00000,0.50000,0.45529
1581979880.74851,21561344.00000,0.50625,0.46038
1581980093.22963,21692416.00000,0.48125,0.46247
1581980203.85961,21757952.00000,0.44375,0.46060
1581980414.54254,21889024.00000,0.51250,0.46579
1581980626.16651,22020096.00000,0.51250,0.47046
1581980840.91977,22151168.00000,0.55625,0.47904
1581980948.86902,22216704.00000,0.51875,0.48301
1581981055.75191,22282240.00000,0.50000,0.48471
1581981165.90887,22347776.00000,0.53125,0.48936
1581981276.04142,22413312.00000,0.51875,0.49230
1581981385.08690,22478848.00000,0.48750,0.49182
1581981489.11038,22544384.00000,0.48750,0.49139
1581981596.01659,22609920.00000,0.40000,0.48225
1581981706.29305,22675456.00000,0.34375,0.46840
1581981811.96371,22740992.00000,0.35625,0.45719
1581981920.43836,22806528.00000,0.46250,0.45772
1581982025.86825,22872064.00000,0.52500,0.46444
1581982132.20973,22937600.00000,0.50000,0.46800
1581982237.69171,23003136.00000,0.50625,0.47183
1581982343.14450,23068672.00000,0.45625,0.47027
1581982447.88376,23134208.00000,0.46875,0.47012
1581982553.90457,23199744.00000,0.43125,0.46623
1581982656.23745,23265280.00000,0.45625,0.46523
1581982759.89423,23330816.00000,0.46250,0.46496
1581982867.63607,23396352.00000,0.47500,0.46596
1581982980.89636,23461888.00000,0.52500,0.47187
1581983088.55173,23527424.00000,0.50625,0.47530
1581983192.98526,23592960.00000,0.40000,0.46777
1581983303.16697,23658496.00000,0.38125,0.45912
1581983408.89017,23724032.00000,0.51875,0.46508
1581983515.92239,23789568.00000,0.46250,0.46483
1581983622.76590,23855104.00000,0.41875,0.46022
1581983731.47220,23920640.00000,0.36250,0.45045
1581983837.75365,23986176.00000,0.37500,0.44290
1581983943.45553,24051712.00000,0.44375,0.44299
1581984056.65704,24117248.00000,0.40625,0.43931
1581984164.01261,24182784.00000,0.46875,0.44226
1581984379.78983,24313856.00000,0.46250,0.44428
1581984490.44400,24379392.00000,0.38750,0.43860
1581984705.64391,24510464.00000,0.45000,0.43974
1581984811.35336,24576000.00000,0.42500,0.43827
1581984924.03427,24641536.00000,0.43750,0.43819
1581985028.08514,24707072.00000,0.43125,0.43750
1581985132.86315,24772608.00000,0.45625,0.43937
1581985239.17998,24838144.00000,0.43750,0.43919
1581985344.20647,24903680.00000,0.47500,0.44277
1581985559.47971,25034752.00000,0.47500,0.44599
1581985668.47086,25100288.00000,0.38125,0.43952
1581985879.66778,25231360.00000,0.37500,0.43306
1581985986.75299,25296896.00000,0.46875,0.43663
1581986092.95026,25362432.00000,0.51250,0.44422
1581986197.89013,25427968.00000,0.45625,0.44542
1581986303.12485,25493504.00000,0.50625,0.45151
1581986516.31445,25624576.00000,0.50000,0.45635
1581986624.37615,25690112.00000,0.47500,0.45822
1581986726.50327,25755648.00000,0.52500,0.46490
1581986833.63258,25821184.00000,0.57500,0.47591
1581987152.60263,26017792.00000,0.61875,0.49019
1581987366.71711,26148864.00000,0.55625,0.49680
1581987468.56460,26214400.00000,0.56250,0.50337
1581987683.93233,26345472.00000,0.60625,0.51366
1581987787.06436,26411008.00000,0.61250,0.52354
1581987888.15999,26476544.00000,0.62500,0.53369
1581988099.14948,26607616.00000,0.59375,0.53969
1581988205.13012,26673152.00000,0.56875,0.54260
1581988416.26562,26804224.00000,0.58125,0.54646
1581988632.01947,26935296.00000,0.47500,0.53932
1581988737.07157,27000832.00000,0.45000,0.53039
1581988844.28112,27066368.00000,0.42500,0.51985
1581989056.90658,27197440.00000,0.47500,0.51536
1581989170.24051,27262976.00000,0.42500,0.50633
1581989274.25219,27328512.00000,0.38750,0.49444
1581989591.29900,27525120.00000,0.53125,0.49812
1581989699.65986,27590656.00000,0.53750,0.50206
1581989805.59611,27656192.00000,0.63125,0.51498
1581989911.75369,27721728.00000,0.58750,0.52223
1581990020.23810,27787264.00000,0.54375,0.52438
1581990130.14336,27852800.00000,0.51875,0.52382
1581990345.53559,27983872.00000,0.48125,0.51956
1581990555.02457,28114944.00000,0.53750,0.52136
1581990772.00035,28246016.00000,0.50000,0.51922
1581990985.19302,28377088.00000,0.49375,0.51667
1581991313.60865,28573696.00000,0.36875,0.50188
1581991418.58827,28639232.00000,0.43125,0.49482
1581991634.72908,28770304.00000,0.49375,0.49471
1581991739.99300,28835840.00000,0.48125,0.49337
1581991846.63567,28901376.00000,0.45000,0.48903
1581991951.27210,28966912.00000,0.43750,0.48388
1581992055.98385,29032448.00000,0.36875,0.47236
1581992265.15494,29163520.00000,0.39375,0.46450
1581992370.73678,29229056.00000,0.40625,0.45868
1581992474.13447,29294592.00000,0.40625,0.45343
1581992577.81147,29360128.00000,0.41875,0.44997
1581992683.45875,29425664.00000,0.43125,0.44809
1581992786.70252,29491200.00000,0.43750,0.44703
1581992891.32354,29556736.00000,0.42500,0.44483
1581992996.75290,29622272.00000,0.41250,0.44160
1581993100.66245,29687808.00000,0.44375,0.44181
1581993206.68839,29753344.00000,0.38750,0.43638
1581993312.85745,29818880.00000,0.39375,0.43212
1581993421.60474,29884416.00000,0.45000,0.43391
1581993634.30892,30015488.00000,0.47500,0.43802
1581993745.69318,30081024.00000,0.43750,0.43796
1581993852.01501,30146560.00000,0.43750,0.43792
1581993957.79593,30212096.00000,0.42500,0.43663
1581994066.36656,30277632.00000,0.45625,0.43859
1581994169.08508,30343168.00000,0.39375,0.43410
1581994271.88020,30408704.00000,0.34375,0.42507
1581994376.56603,30474240.00000,0.31250,0.41381
1581994481.15391,30539776.00000,0.30625,0.40306
1581994586.72298,30605312.00000,0.36250,0.39900
1581994691.85062,30670848.00000,0.43750,0.40285
1581994800.39167,30736384.00000,0.50625,0.41319
1581994905.39126,30801920.00000,0.51250,0.42312
1581995015.97791,30867456.00000,0.51875,0.43268
1581995125.24423,30932992.00000,0.51250,0.44067
1581995233.25476,30998528.00000,0.49375,0.44597
1581995339.14067,31064064.00000,0.45000,0.44638
1581995445.28094,31129600.00000,0.46250,0.44799
1581995555.94297,31195136.00000,0.43125,0.44632
1581995772.41321,31326208.00000,0.48750,0.45043
1581995881.44366,31391744.00000,0.48750,0.45414
1581996305.75421,31653888.00000,0.51250,0.45998
1581996408.12381,31719424.00000,0.53750,0.46773
1581996514.15906,31784960.00000,0.53125,0.47408
1581996616.66517,31850496.00000,0.48750,0.47542
1581996725.65212,31916032.00000,0.50000,0.47788
1581996833.45524,31981568.00000,0.47500,0.47759
1581996939.52122,32047104.00000,0.42500,0.47233
1581997044.88291,32112640.00000,0.41250,0.46635
1581997261.33930,32243712.00000,0.50625,0.47034
1581997372.36155,32309248.00000,0.52500,0.47581
1581997480.26257,32374784.00000,0.53750,0.48198
1581997805.20058,32571392.00000,0.40625,0.47440
1581997910.19806,32636928.00000,0.43750,0.47071
1581998115.23483,32768000.00000,0.32500,0.45614
1581998434.93787,32964608.00000,0.36875,0.44740
1581998539.41930,33030144.00000,0.37500,0.44016
1581998642.08476,33095680.00000,0.41250,0.43740
1581998748.70792,33161216.00000,0.40625,0.43428
1581998852.12371,33226752.00000,0.36875,0.42773
1581998952.31769,33292288.00000,0.36875,0.42183
1581999053.67441,33357824.00000,0.35625,0.41527
1581999152.97393,33423360.00000,0.36875,0.41062
1581999256.48120,33488896.00000,0.38125,0.40768
1581999359.32792,33554432.00000,0.36875,0.40379
1581999461.94940,33619968.00000,0.37500,0.40091
1581999676.31681,33751040.00000,0.41875,0.40269
1581999782.34418,33816576.00000,0.46250,0.40868
1581999890.02960,33882112.00000,0.45625,0.41343
1581999997.45054,33947648.00000,0.45000,0.41709
1582000105.28000,34013184.00000,0.50625,0.42601
1582000212.08843,34078720.00000,0.45625,0.42903
1582000319.85757,34144256.00000,0.46250,0.43238
1582000532.77321,34275328.00000,0.38750,0.42789
1582000637.53952,34340864.00000,0.36250,0.42135
1582000744.18849,34406400.00000,0.36250,0.41547
1582000847.65691,34471936.00000,0.40625,0.41454
1582001475.36965,34865152.00000,0.43125,0.41621
1582001691.53313,34996224.00000,0.40625,0.41522
1582001797.92616,35061760.00000,0.37500,0.41120
1582001905.11630,35127296.00000,0.45625,0.41570
1582002013.55346,35192832.00000,0.50000,0.42413
1582002122.96403,35258368.00000,0.48750,0.43047
1582002230.30694,35323904.00000,0.54375,0.44180
1582002340.55477,35389440.00000,0.48750,0.44637
1582002449.51990,35454976.00000,0.41875,0.44361
1582002556.32302,35520512.00000,0.46250,0.44549
1582002662.29599,35586048.00000,0.45625,0.44657
1582002771.21065,35651584.00000,0.44375,0.44629
1582002879.56272,35717120.00000,0.41875,0.44353
1582002989.96981,35782656.00000,0.48125,0.44731
1582003096.61285,35848192.00000,0.46875,0.44945
1582003203.21429,35913728.00000,0.49375,0.45388
1582003317.08249,35979264.00000,0.50000,0.45849
1582003423.13972,36044800.00000,0.55000,0.46764
1582003640.81932,36175872.00000,0.49375,0.47025
1582003752.77675,36241408.00000,0.48750,0.47198
1582003860.00402,36306944.00000,0.54375,0.47916
1582004074.15825,36438016.00000,0.50000,0.48124
1582004184.42632,36503552.00000,0.54375,0.48749
1582004293.04113,36569088.00000,0.56875,0.49562
1582004403.29793,36634624.00000,0.55625,0.50168
1582004512.61534,36700160.00000,0.57500,0.50901
1582004619.52220,36765696.00000,0.59375,0.51749
1582004724.45050,36831232.00000,0.63125,0.52886
1582004932.78872,36962304.00000,0.58125,0.53410
1582005038.92508,37027840.00000,0.50625,0.53132
1582005145.51141,37093376.00000,0.51250,0.52943
1582005248.75690,37158912.00000,0.53125,0.52962
1582005352.63817,37224448.00000,0.48125,0.52478
1582005456.32620,37289984.00000,0.43750,0.51605
1582005561.36654,37355520.00000,0.41875,0.50632
1582005666.99580,37421056.00000,0.41875,0.49756
1582005769.42187,37486592.00000,0.47500,0.49531
1582005877.37509,37552128.00000,0.46875,0.49265
1582005981.14675,37617664.00000,0.51875,0.49526
1582006088.15431,37683200.00000,0.51875,0.49761
1582006297.07987,37814272.00000,0.55000,0.50285
1582006406.77031,37879808.00000,0.50000,0.50256
1582006512.93073,37945344.00000,0.49375,0.50168
1582006615.15877,38010880.00000,0.48750,0.50026
1582006723.13295,38076416.00000,0.52500,0.50274
1582006829.90034,38141952.00000,0.50625,0.50309
1582006936.42386,38207488.00000,0.51250,0.50403
1582007039.39927,38273024.00000,0.50000,0.50363
1582007145.33506,38338560.00000,0.42500,0.49576
1582007257.71171,38404096.00000,0.49375,0.49556
1582007364.40794,38469632.00000,0.49375,0.49538
1582007471.04385,38535168.00000,0.51250,0.49709
1582007572.73576,38600704.00000,0.53750,0.50113
1582007678.74262,38666240.00000,0.49375,0.50040
1582007892.11473,38797312.00000,0.48750,0.49911
1582008001.06103,38862848.00000,0.45000,0.49420
1582008109.00407,38928384.00000,0.48750,0.49353
1582008322.26280,39059456.00000,0.50625,0.49480
1582008427.97337,39124992.00000,0.46875,0.49219
1582008535.21084,39190528.00000,0.52500,0.49547
1582008642.37278,39256064.00000,0.48750,0.49468
1582008853.40089,39387136.00000,0.53125,0.49833
1582008961.22521,39452672.00000,0.61250,0.50975
1582009071.31394,39518208.00000,0.58750,0.51753
1582009177.77397,39583744.00000,0.60625,0.52640
1582009283.65618,39649280.00000,0.63750,0.53751
1582009388.63971,39714816.00000,0.58750,0.54251
1582009493.91488,39780352.00000,0.48750,0.53701
1582009705.78479,39911424.00000,0.50000,0.53331
1582009920.28912,40042496.00000,0.42500,0.52248
1582010025.73438,40108032.00000,0.37500,0.50773
1582010132.02951,40173568.00000,0.41250,0.49821
1582010454.63537,40370176.00000,0.39375,0.48776
1582010874.34201,40632320.00000,0.33125,0.47211
1582010978.58722,40697856.00000,0.30625,0.45552
1582011078.81880,40763392.00000,0.30625,0.44060
1582011183.56903,40828928.00000,0.30625,0.42716
1582011286.50106,40894464.00000,0.31250,0.41569
1582011390.13684,40960000.00000,0.26250,0.40038
1582011494.18475,41025536.00000,0.22500,0.38284
1582011596.22685,41091072.00000,0.18750,0.36330
1582011896.98880,41287680.00000,0.25625,0.35260
1582011999.33074,41353216.00000,0.31250,0.34859
1582012101.49964,41418752.00000,0.36250,0.34998
1582012201.53674,41484288.00000,0.35625,0.35061
1582012407.98969,41615360.00000,0.27500,0.34305
1582012509.17332,41680896.00000,0.23750,0.33249
1582012614.75870,41746432.00000,0.17500,0.31674
1582012819.29624,41877504.00000,0.24375,0.30944
1582012921.58145,41943040.00000,0.28125,0.30662
1582013023.75395,42008576.00000,0.25625,0.30159
1582013127.42239,42074112.00000,0.27500,0.29893
1582013230.12296,42139648.00000,0.28750,0.29779
1582013333.69234,42205184.00000,0.28125,0.29613
1582013439.95938,42270720.00000,0.28750,0.29527
1582013545.05554,42336256.00000,0.30625,0.29637
1582013647.39759,42401792.00000,0.36250,0.30298
1582013748.94012,42467328.00000,0.41250,0.31393
1582013857.03711,42532864.00000,0.45000,0.32754
1582013961.02642,42598400.00000,0.40625,0.33541
1582014068.74737,42663936.00000,0.40625,0.34249
1582014174.72956,42729472.00000,0.39375,0.34762
1582014281.10898,42795008.00000,0.40000,0.35286
1582014385.94041,42860544.00000,0.41250,0.35882
1582014700.14357,43057152.00000,0.46250,0.36919
1582014802.32274,43122688.00000,0.41875,0.37415
1582015009.88097,43253760.00000,0.40000,0.37673
1582015111.09096,43319296.00000,0.36250,0.37531
1582015213.14387,43384832.00000,0.33750,0.37153
1582015318.68830,43450368.00000,0.35625,0.37000
1582015424.03809,43515904.00000,0.33750,0.36675
1582015532.93212,43581440.00000,0.36250,0.36632
1582015639.04308,43646976.00000,0.34375,0.36407
1582015743.13912,43712512.00000,0.38750,0.36641
1582015847.26257,43778048.00000,0.37500,0.36727
1582015953.59926,43843584.00000,0.38125,0.36867
1582016056.34572,43909120.00000,0.38750,0.37055
1582016265.77319,44040192.00000,0.48125,0.38162
1582016371.73516,44105728.00000,0.51875,0.39533
1582016476.70291,44171264.00000,0.53125,0.40893
1582016580.20806,44236800.00000,0.49375,0.41741
1582016682.96897,44302336.00000,0.47500,0.42317
1582016787.91524,44367872.00000,0.43750,0.42460
1582016893.94872,44433408.00000,0.39375,0.42152
1582016997.01776,44498944.00000,0.40625,0.41999
1582017098.94628,44564480.00000,0.42500,0.42049
1582017200.18070,44630016.00000,0.45625,0.42407
1582017307.15831,44695552.00000,0.41875,0.42353
1582017411.40461,44761088.00000,0.39375,0.42056
1582017519.58047,44826624.00000,0.44375,0.42288
1582017625.70524,44892160.00000,0.35000,0.41559
1582017729.91736,44957696.00000,0.42500,0.41653
1582017832.78156,45023232.00000,0.45625,0.42050
1582017937.00090,45088768.00000,0.50625,0.42908
1582018039.96190,45154304.00000,0.51875,0.43804
1582018145.40455,45219840.00000,0.49375,0.44361
1582018248.73447,45285376.00000,0.44375,0.44363
1582018459.38093,45416448.00000,0.43750,0.44301
1582018670.96686,45547520.00000,0.42500,0.44121
1582018886.48473,45678592.00000,0.35000,0.43209
1582019207.40094,45875200.00000,0.35000,0.42388
1582019310.87906,45940736.00000,0.40000,0.42149
1582019414.76235,46006272.00000,0.48125,0.42747
1582019518.40930,46071808.00000,0.50625,0.43535
1582019622.36007,46137344.00000,0.49375,0.44119
1582019729.26827,46202880.00000,0.48750,0.44582
1582019832.37246,46268416.00000,0.45000,0.44624
1582019935.56383,46333952.00000,0.38125,0.43974
1582020039.05758,46399488.00000,0.39375,0.43514
1582020144.51989,46465024.00000,0.41875,0.43350
1582020249.11960,46530560.00000,0.46875,0.43703
1582020353.60595,46596096.00000,0.40625,0.43395
1582020460.97936,46661632.00000,0.42500,0.43305
1582020779.33982,46858240.00000,0.44375,0.43412
1582020884.19026,46923776.00000,0.44375,0.43509
1582020989.10596,46989312.00000,0.40000,0.43158
1582021200.92572,47120384.00000,0.48750,0.43717
1582021303.71037,47185920.00000,0.55000,0.44845
1582021407.60684,47251456.00000,0.54375,0.45798
1582021511.67099,47316992.00000,0.51875,0.46406
1582021618.73507,47382528.00000,0.58125,0.47578
1582021723.28154,47448064.00000,0.57500,0.48570
1582021829.98228,47513600.00000,0.45625,0.48276
1582021937.46705,47579136.00000,0.38750,0.47323
1582022043.52161,47644672.00000,0.41875,0.46778
1582022254.33573,47775744.00000,0.49375,0.47038
1582022359.71474,47841280.00000,0.54375,0.47772
1582022470.00246,47906816.00000,0.48750,0.47869
1582022581.40004,47972352.00000,0.43750,0.47457
1582022687.28451,48037888.00000,0.41875,0.46899
1582022897.97301,48168960.00000,0.41875,0.46397
1582023003.48531,48234496.00000,0.44375,0.46195
1582023108.50447,48300032.00000,0.41250,0.45700
1582023212.50310,48365568.00000,0.35625,0.44693
1582023316.09787,48431104.00000,0.37500,0.43973
1582023426.18091,48496640.00000,0.35625,0.43139
1582023530.88667,48562176.00000,0.36875,0.42512
1582023634.89242,48627712.00000,0.41875,0.42448
1582023736.75963,48693248.00000,0.39375,0.42141
1582023840.20739,48758784.00000,0.36250,0.41552
1582023948.05804,48824320.00000,0.36875,0.41084
1582024052.37446,48889856.00000,0.45000,0.41476
1582024154.30196,48955392.00000,0.41875,0.41516
1582024259.20553,49020928.00000,0.41875,0.41552
1582024464.29269,49152000.00000,0.41875,0.41584
1582024570.21367,49217536.00000,0.38750,0.41301
1582024670.91624,49283072.00000,0.33750,0.40546
1582024775.25068,49348608.00000,0.36250,0.40116
1582024878.29680,49414144.00000,0.36875,0.39792
1582024988.12061,49479680.00000,0.32500,0.39063
1582025095.32614,49545216.00000,0.30000,0.38156
1582025203.27491,49610752.00000,0.28750,0.37216
1582025518.51401,49807360.00000,0.27500,0.36244
1582025620.32421,49872896.00000,0.23750,0.34995
1582025827.29901,50003968.00000,0.22500,0.33745
1582025931.85319,50069504.00000,0.26875,0.33058
1582026035.07393,50135040.00000,0.28125,0.32565
1582026136.16931,50200576.00000,0.28750,0.32183
1582026237.42777,50266112.00000,0.26875,0.31653
1582026346.38406,50331648.00000,0.29375,0.31425
1582026552.75551,50462720.00000,0.25000,0.30782
1582026659.75026,50528256.00000,0.21250,0.29829
1582026761.05774,50593792.00000,0.28750,0.29721
1582026864.91202,50659328.00000,0.40625,0.30812
1582026970.85996,50724864.00000,0.43750,0.32105
1582027076.46219,50790400.00000,0.38125,0.32707
1582027181.55036,50855936.00000,0.35000,0.32937
1582027290.12781,50921472.00000,0.36250,0.33268
1582027504.13058,51052544.00000,0.26875,0.32629
1582027607.96636,51118080.00000,0.31250,0.32491
1582027712.49689,51183616.00000,0.31875,0.32429
1582027818.57419,51249152.00000,0.33750,0.32561
1582027926.26767,51314688.00000,0.34375,0.32743
1582028033.03638,51380224.00000,0.35000,0.32968
1582028135.94659,51445760.00000,0.36250,0.33297
1582028240.82456,51511296.00000,0.39375,0.33904
1582028345.19152,51576832.00000,0.40625,0.34576
1582028450.44195,51642368.00000,0.46250,0.35744
1582028557.09311,51707904.00000,0.48125,0.36982
1582028661.06926,51773440.00000,0.45625,0.37846
1582028766.78074,51838976.00000,0.45625,0.38624
1582028875.40457,51904512.00000,0.43125,0.39074
1582028981.66694,51970048.00000,0.46250,0.39792
1582029085.26888,52035584.00000,0.50000,0.40813
1582029192.89748,52101120.00000,0.41875,0.40919
1582029296.53832,52166656.00000,0.40000,0.40827
1582029403.08064,52232192.00000,0.40000,0.40744
1582029511.08286,52297728.00000,0.41250,0.40795
1582029617.11481,52363264.00000,0.46875,0.41403
1582029721.61472,52428800.00000,0.45000,0.41763
1582029829.23921,52494336.00000,0.43125,0.41899
1582030038.03939,52625408.00000,0.46875,0.42396
1582030141.55921,52690944.00000,0.43125,0.42469
1582030244.55583,52756480.00000,0.38750,0.42097
1582030346.83001,52822016.00000,0.37500,0.41638
1582030451.10111,52887552.00000,0.36250,0.41099
1582030555.38186,52953088.00000,0.38750,0.40864
1582030659.10613,53018624.00000,0.40000,0.40778
1582030763.77402,53084160.00000,0.42500,0.40950
1582030969.93453,53215232.00000,0.43125,0.41167
1582031076.61625,53280768.00000,0.45625,0.41613
1582031181.56784,53346304.00000,0.49375,0.42389
1582031285.05315,53411840.00000,0.48750,0.43025
1582031390.21689,53477376.00000,0.49375,0.43660
1582031497.17838,53542912.00000,0.49375,0.44232
1582031709.40582,53673984.00000,0.48125,0.44621
1582031814.36803,53739520.00000,0.44375,0.44597
1582031920.58819,53805056.00000,0.47500,0.44887
1582032029.36081,53870592.00000,0.41250,0.44523
1582032242.55351,54001664.00000,0.41875,0.44258
1582032348.92432,54067200.00000,0.41250,0.43958
1582032452.40284,54132736.00000,0.48125,0.44374
1582032767.94668,54329344.00000,0.56875,0.45624
1582032874.00095,54394880.00000,0.53750,0.46437
1582032976.35140,54460416.00000,0.55625,0.47356
1582033081.25880,54525952.00000,0.56250,0.48245
1582033185.64924,54591488.00000,0.53750,0.48796
1582033293.32580,54657024.00000,0.53125,0.49229
1582033399.07071,54722560.00000,0.51250,0.49431
1582033502.83256,54788096.00000,0.48125,0.49300
1582033605.26664,54853632.00000,0.50625,0.49433
1582033712.84991,54919168.00000,0.54375,0.49927
1582033815.96149,54984704.00000,0.56875,0.50622
1582033919.81756,55050240.00000,0.53750,0.50935
1582034020.91204,55115776.00000,0.53750,0.51216
1582034234.10882,55246848.00000,0.58125,0.51907
1582034336.17018,55312384.00000,0.57500,0.52466
1582034544.33817,55443456.00000,0.56250,0.52845
1582034646.86450,55508992.00000,0.53750,0.52935
1582034751.74187,55574528.00000,0.46875,0.52329
1582034857.00819,55640064.00000,0.48750,0.51971
1582035069.35824,55771136.00000,0.39375,0.50712
1582035172.85605,55836672.00000,0.43750,0.50015
1582035277.52469,55902208.00000,0.47500,0.49764
1582035380.59111,55967744.00000,0.49375,0.49725
1582035593.11835,56098816.00000,0.45625,0.49315
1582035801.57666,56229888.00000,0.41875,0.48571
1582036012.95161,56360960.00000,0.43750,0.48089
1582036115.76220,56426496.00000,0.43125,0.47593
1582036225.52897,56492032.00000,0.51250,0.47958
1582036332.22830,56557568.00000,0.57500,0.48912
1582036439.89526,56623104.00000,0.50625,0.49084
1582036872.67706,56885248.00000,0.48750,0.49050
1582036980.59592,56950784.00000,0.50625,0.49208
1582037084.25639,57016320.00000,0.50000,0.49287
1582037191.84647,57081856.00000,0.50000,0.49358
1582037296.08148,57147392.00000,0.51250,0.49547
1582037509.78610,57278464.00000,0.55000,0.50093
1582037617.65395,57344000.00000,0.51875,0.50271
1582037721.16146,57409536.00000,0.56875,0.50931
1582037827.01332,57475072.00000,0.57500,0.51588
1582037932.40353,57540608.00000,0.65000,0.52929
1582038039.45151,57606144.00000,0.56250,0.53261
1582038147.72841,57671680.00000,0.50000,0.52935
1582038255.15818,57737216.00000,0.46875,0.52329
1582038362.57450,57802752.00000,0.51875,0.52284
1582038467.62194,57868288.00000,0.50625,0.52118
1582038675.56847,57999360.00000,0.42500,0.51156
1582038781.06673,58064896.00000,0.42500,0.50291
1582038884.54963,58130432.00000,0.38750,0.49137
1582038991.27309,58195968.00000,0.38750,0.48098
1582039094.73802,58261504.00000,0.38125,0.47101
1582039199.38584,58327040.00000,0.38750,0.46266
1582039306.13534,58392576.00000,0.41250,0.45764
1582039411.07584,58458112.00000,0.40625,0.45250
1582039516.01651,58523648.00000,0.32500,0.43975
1582039620.90385,58589184.00000,0.35625,0.43140
1582039727.93863,58654720.00000,0.44375,0.43264
1582039831.82041,58720256.00000,0.49375,0.43875
1582039937.07905,58785792.00000,0.52500,0.44737
1582040042.27250,58851328.00000,0.43125,0.44576
1582040146.11654,58916864.00000,0.50000,0.45118
1582040251.59459,58982400.00000,0.53750,0.45982
1582040356.60655,59047936.00000,0.48750,0.46258
1582040566.21256,59179008.00000,0.32500,0.44883
1582040669.07301,59244544.00000,0.30000,0.43394
1582040772.43827,59310080.00000,0.30000,0.42055
1582040876.42105,59375616.00000,0.34375,0.41287
1582040980.42335,59441152.00000,0.35625,0.40721
1582041086.06488,59506688.00000,0.32500,0.39899
1582041193.44156,59572224.00000,0.40625,0.39971
1582041299.69647,59637760.00000,0.50000,0.40974
1582041405.34765,59703296.00000,0.51875,0.42064
1582041510.16611,59768832.00000,0.49375,0.42795
1582041615.80780,59834368.00000,0.46250,0.43141
1582041726.55897,59899904.00000,0.47500,0.43577


==> figures/training_curves/final_success_rate_raw.csv <==
Wall time,Step,Value
1581942051.3948033,65536,0.0062500000931322575
1581942207.5017695,131072,0.01875000074505806
1581942523.3661792,262144,0.0062500000931322575
1581942837.246424,393216,0.012500000186264515
1581942993.0579493,458752,0.012500000186264515
1581943149.8309982,524288,0.012500000186264515
1581943302.1795864,589824,0.01875000074505806
1581943458.4262154,655360,0.0
1581943611.3389528,720896,0.012500000186264515
1581943757.3915503,786432,0.0062500000931322575
1581943909.4763641,851968,0.01875000074505806
1581944041.8905168,917504,0.03125
1581944181.0454419,983040,0.02500000037252903
1581944313.9187162,1048576,0.0062500000931322575
1581944444.3826199,1114112,0.01875000074505806
1581944578.1276731,1179648,0.01875000074505806
1581944700.7573676,1245184,0.02500000037252903
1581944820.0832205,1310720,0.01875000074505806
1581944940.3641503,1376256,0.05624999850988388
1581945064.3671088,1441792,0.03750000149011612
1581945179.4124956,1507328,0.04374999925494194
1581945300.8320735,1572864,0.01875000074505806
1581945417.7977955,1638400,0.012500000186264515
1581945536.5991652,1703936,0.05000000074505806
1581945776.1414573,1835008,0.03750000149011612
1581946153.7535458,2031616,0.03125
1581946273.8758733,2097152,0.01875000074505806
1581946397.2519472,2162688,0.01875000074505806
1581946527.3253767,2228224,0.012500000186264515
1581946661.5027814,2293760,0.03125
1581946920.0583262,2424832,0.012500000186264515
1581947068.3594556,2490368,0.01875000074505806
1581947200.316699,2555904,0.01875000074505806
1581947330.6480908,2621440,0.012500000186264515
1581947465.393113,2686976,0.012500000186264515
1581947703.1698952,2818048,0.0062500000931322575
1581947823.5108106,2883584,0.012500000186264515
1581947937.6693857,2949120,0.04374999925494194
1581948053.0695953,3014656,0.03125
1581948169.2878175,3080192,0.03750000149011612
1581948285.1274512,3145728,0.03750000149011612
1581948528.055497,3276800,0.06875000149011612
1581948648.8910358,3342336,0.0625
1581948894.0305882,3473408,0.04374999925494194
1581949011.6060767,3538944,0.03125
1581949132.2654228,3604480,0.03750000149011612
1581949256.5393698,3670016,0.03750000149011612
1581949374.9579058,3735552,0.01875000074505806
1581949500.6111095,3801088,0.05624999850988388
1581949734.6272082,3932160,0.05000000074505806
1581949847.5702596,3997696,0.07500000298023224
1581949956.8765044,4063232,0.11249999701976776
1581950074.8065488,4128768,0.08749999850988388
1581950188.294796,4194304,0.0625
1581950297.1414084,4259840,0.05624999850988388
1581950407.432053,4325376,0.09375
1581950529.4811175,4390912,0.10625000298023224
1581950647.3430738,4456448,0.14374999701976776
1581950766.2648473,4521984,0.13750000298023224
1581950884.9227889,4587520,0.15000000596046448
1581951114.8926592,4718592,0.18125000596046448
1581951225.907073,4784128,0.18125000596046448
1581951339.5204768,4849664,0.20000000298023224
1581951453.5736563,4915200,0.26249998807907104
1581951687.6532757,5046272,0.24375000596046448
1581951803.2208533,5111808,0.21250000596046448
1581951921.537434,5177344,0.22499999403953552
1581952041.164078,5242880,0.21875
1581952290.6131551,5373952,0.23125000298023224
1581952411.5009584,5439488,0.16249999403953552
1581952660.799022,5570560,0.19374999403953552
1581952779.71831,5636096,0.20000000298023224
1581952893.9097161,5701632,0.26249998807907104
1581953012.7118669,5767168,0.33125001192092896
1581953131.138074,5832704,0.3812499940395355
1581953243.4026296,5898240,0.29374998807907104
1581953475.0839946,6029312,0.26875001192092896
1581953588.9805803,6094848,0.2874999940395355
1581953693.8850687,6160384,0.3499999940395355
1581953810.0773964,6225920,0.4124999940395355
1581953923.3924956,6291456,0.543749988079071
1581954034.3563392,6356992,0.48750001192092896
1581954149.9693174,6422528,0.44999998807907104
1581954370.2996604,6553600,0.543749988079071
1581954481.7122004,6619136,0.5249999761581421
1581954589.9920888,6684672,0.46875
1581954700.4088838,6750208,0.44999998807907104
1581954815.0218909,6815744,0.4375
1581954923.6482563,6881280,0.40625
1581955040.0142608,6946816,0.375
1581955155.0208797,7012352,0.4000000059604645
1581955383.1812778,7143424,0.518750011920929
1581955497.3668804,7208960,0.574999988079071
1581955617.4753034,7274496,0.543749988079071
1581955736.8390124,7340032,0.40625
1581955973.515115,7471104,0.46875
1581956089.0901585,7536640,0.4124999940395355
1581956204.8908849,7602176,0.44999998807907104
1581956324.5779858,7667712,0.42500001192092896
1581956445.5376801,7733248,0.4749999940395355
1581956567.4137785,7798784,0.4124999940395355
1581956691.0308895,7864320,0.45625001192092896
1581956811.2034948,7929856,0.44999998807907104
1581956931.644537,7995392,0.48124998807907104
1581957049.671814,8060928,0.4937500059604645
1581957166.0134091,8126464,0.4375
1581957286.6267076,8192000,0.4124999940395355
1581957406.794403,8257536,0.48124998807907104
1581957525.5221188,8323072,0.4749999940395355
1581957644.4179091,8388608,0.4937500059604645
1581957878.7497537,8519680,0.606249988079071
1581957993.4936984,8585216,0.637499988079071
1581958354.438989,8781824,0.4937500059604645
1581958473.787511,8847360,0.581250011920929
1581958722.8487415,8978432,0.48750001192092896
1581958844.8526857,9043968,0.5562499761581421
1581959091.4765086,9175040,0.4749999940395355
1581959347.0888252,9306112,0.53125
1581959472.638998,9371648,0.550000011920929
1581959591.4023044,9437184,0.637499988079071
1581959708.4680827,9502720,0.606249988079071
1581959829.0167913,9568256,0.643750011920929
1581959951.3419762,9633792,0.48750001192092896
1581960191.3741329,9764864,0.543749988079071
1581960301.6664383,9830400,0.6187499761581421
1581960414.5099962,9895936,0.668749988079071
1581960528.00657,9961472,0.7124999761581421
1581960763.9849906,10092544,0.5249999761581421
1581960876.8245475,10158080,0.612500011920929
1581960993.411166,10223616,0.6312500238418579
1581961219.89366,10354688,0.6499999761581421
1581961331.159217,10420224,0.625
1581961446.0413551,10485760,0.574999988079071
1581961670.0333126,10616832,0.5874999761581421
1581961788.3431656,10682368,0.550000011920929
1581962015.4689896,10813440,0.6499999761581421
1581962126.8973305,10878976,0.668749988079071
1581962345.5347965,11010048,0.6312500238418579
1581962452.3979127,11075584,0.53125
1581962562.6966677,11141120,0.4749999940395355
1581962791.4861903,11272192,0.40625
1581962907.6896977,11337728,0.39375001192092896
1581963027.254953,11403264,0.3687500059604645
1581963248.911636,11534336,0.3499999940395355
1581963355.824726,11599872,0.41874998807907104
1581963462.4047205,11665408,0.4937500059604645
1581963571.072883,11730944,0.5062500238418579
1581963787.8022726,11862016,0.512499988079071
1581963896.4548414,11927552,0.46875
1581964002.1051471,11993088,0.46875
1581964108.9705684,12058624,0.46875
1581964221.1585882,12124160,0.512499988079071
1581964329.945491,12189696,0.5562499761581421
1581964443.664254,12255232,0.48124998807907104
1581964553.493429,12320768,0.4437499940395355
1581964661.8417292,12386304,0.4437499940395355
1581964877.196721,12517376,0.574999988079071
1581964984.6390858,12582912,0.574999988079071
1581965313.3246577,12779520,0.574999988079071
1581965751.3882668,13041664,0.5562499761581421
1581965862.1017458,13107200,0.5562499761581421
1581966087.8200793,13238272,0.518750011920929
1581966196.029639,13303808,0.550000011920929
1581966304.1643617,13369344,0.53125
1581966518.80667,13500416,0.59375
1581966634.3063898,13565952,0.5687500238418579
1581966746.1896453,13631488,0.5
1581966859.7070103,13697024,0.48750001192092896
1581966970.6245756,13762560,0.518750011920929
1581967295.4208887,13959168,0.550000011920929
1581967403.0826359,14024704,0.5625
1581967513.226745,14090240,0.518750011920929
1581967622.2944307,14155776,0.4937500059604645
1581967728.8883805,14221312,0.48750001192092896
1581967838.857586,14286848,0.48124998807907104
1581967950.07763,14352384,0.53125
1581968055.6440403,14417920,0.53125
1581968163.4745398,14483456,0.5375000238418579
1581968272.1090982,14548992,0.53125
1581968381.0920362,14614528,0.5249999761581421
1581968491.7336068,14680064,0.518750011920929
1581968714.1431048,14811136,0.42500001192092896
1581968833.2275305,14876672,0.3125
1581968944.0132914,14942208,0.42500001192092896
1581969167.4418733,15073280,0.4437499940395355
1581969280.1031768,15138816,0.4625000059604645
1581969392.4596202,15204352,0.4437499940395355
1581969501.7879026,15269888,0.5062500238418579
1581969612.6081288,15335424,0.53125
1581969722.4032423,15400960,0.543749988079071
1581969834.4921632,15466496,0.518750011920929
1581970054.8128498,15597568,0.543749988079071
1581970169.9519794,15663104,0.4749999940395355
1581970389.4639394,15794176,0.518750011920929
1581970502.366655,15859712,0.4312500059604645
1581970613.089307,15925248,0.543749988079071
1581970833.6901343,16056320,0.4312500059604645
1581970939.239102,16121856,0.5062500238418579
1581971043.7278693,16187392,0.550000011920929
1581971152.4115713,16252928,0.6499999761581421
1581971263.6256304,16318464,0.543749988079071
1581971371.4103706,16384000,0.42500001192092896
1581971481.4761903,16449536,0.4937500059604645
1581971586.4702008,16515072,0.5249999761581421
1581971695.245517,16580608,0.4375
1581971803.826247,16646144,0.38749998807907104
1581971911.0998974,16711680,0.36250001192092896
1581972019.799148,16777216,0.35624998807907104
1581972130.0980246,16842752,0.4312500059604645
1581972339.453855,16973824,0.5562499761581421
1581972445.271383,17039360,0.46875
1581972547.9748645,17104896,0.4937500059604645
1581972653.0591192,17170432,0.4625000059604645
1581972862.613913,17301504,0.4312500059604645
1581972974.2472029,17367040,0.42500001192092896
1581973090.85195,17432576,0.3812499940395355
1581973316.11476,17563648,0.38749998807907104
1581973549.5314295,17694720,0.3375000059604645
1581973770.7325072,17825792,0.3125
1581973888.21474,17891328,0.3125
1581973998.9389536,17956864,0.42500001192092896
1581974108.0960367,18022400,0.4124999940395355
1581974217.780725,18087936,0.3812499940395355
1581974435.6788957,18219008,0.4312500059604645
1581974540.6952865,18284544,0.3812499940395355
1581974643.5714521,18350080,0.3375000059604645
1581974748.3619678,18415616,0.29374998807907104
1581974852.2938855,18481152,0.2874999940395355
1581974961.5204568,18546688,0.2874999940395355
1581975070.7195678,18612224,0.375
1581975183.312961,18677760,0.3187499940395355
1581975735.4363837,19005440,0.22499999403953552
1581975945.83087,19136512,0.15625
1581976054.9332814,19202048,0.13750000298023224
1581976262.2833042,19333120,0.18125000596046448
1581976368.2079437,19398656,0.16249999403953552
1581976473.4762971,19464192,0.15000000596046448
1581976581.0005882,19529728,0.13750000298023224
1581976684.4208508,19595264,0.19374999403953552
1581976786.047098,19660800,0.23125000298023224
1581976895.059156,19726336,0.28125
1581977002.0103543,19791872,0.30000001192092896
1581977106.78822,19857408,0.30000001192092896
1581977211.6000676,19922944,0.3125
1581977317.3660717,19988480,0.36250001192092896
1581977632.9252753,20185088,0.34375
1581977733.9641721,20250624,0.3375000059604645
1581977837.9058053,20316160,0.33125001192092896
1581977943.5320642,20381696,0.35624998807907104
1581978051.4063642,20447232,0.48124998807907104
1581978269.8731637,20578304,0.53125
1581978378.6829123,20643840,0.4749999940395355
1581978487.4564147,20709376,0.45625001192092896
1581978598.6824894,20774912,0.4000000059604645
1581978705.8493283,20840448,0.4124999940395355
1581978813.0990224,20905984,0.4625000059604645
1581978920.1958787,20971520,0.46875
1581979026.753959,21037056,0.4937500059604645
1581979135.5099514,21102592,0.4375
1581979239.9216886,21168128,0.48124998807907104
1581979348.388073,21233664,0.512499988079071
1581979455.9741383,21299200,0.5
1581979566.038545,21364736,0.550000011920929
1581979669.4212406,21430272,0.53125
1581979775.1643012,21495808,0.5
1581979880.7485144,21561344,0.5062500238418579
1581980093.2296267,21692416,0.48124998807907104
1581980203.8596063,21757952,0.4437499940395355
1581980414.5425448,21889024,0.512499988079071
1581980626.166514,22020096,0.512499988079071
1581980840.9197712,22151168,0.5562499761581421
1581980948.8690186,22216704,0.518750011920929
1581981055.751915,22282240,0.5
1581981165.9088745,22347776,0.53125
1581981276.041424,22413312,0.518750011920929
1581981385.0868964,22478848,0.48750001192092896
1581981489.1103802,22544384,0.48750001192092896
1581981596.0165854,22609920,0.4000000059604645
1581981706.2930458,22675456,0.34375
1581981811.9637084,22740992,0.35624998807907104
1581981920.4383597,22806528,0.4625000059604645
1581982025.8682466,22872064,0.5249999761581421
1581982132.2097268,22937600,0.5
1581982237.691708,23003136,0.5062500238418579
1581982343.1445029,23068672,0.45625001192092896
1581982447.8837624,23134208,0.46875
1581982553.9045665,23199744,0.4312500059604645
1581982656.2374482,23265280,0.45625001192092896
1581982759.8942313,23330816,0.4625000059604645
1581982867.6360745,23396352,0.4749999940395355
1581982980.896364,23461888,0.5249999761581421
1581983088.551731,23527424,0.5062500238418579
1581983192.9852586,23592960,0.4000000059604645
1581983303.1669736,23658496,0.3812499940395355
1581983408.8901722,23724032,0.518750011920929
1581983515.9223926,23789568,0.4625000059604645
1581983622.7659018,23855104,0.41874998807907104
1581983731.4722016,23920640,0.36250001192092896
1581983837.7536533,23986176,0.375
1581983943.4555264,24051712,0.4437499940395355
1581984056.657036,24117248,0.40625
1581984164.0126119,24182784,0.46875
1581984379.7898264,24313856,0.4625000059604645
1581984490.4440022,24379392,0.38749998807907104
1581984705.6439087,24510464,0.44999998807907104
1581984811.3533647,24576000,0.42500001192092896
1581984924.034274,24641536,0.4375
1581985028.0851443,24707072,0.4312500059604645
1581985132.8631494,24772608,0.45625001192092896
1581985239.1799822,24838144,0.4375
1581985344.206466,24903680,0.4749999940395355
1581985559.4797056,25034752,0.4749999940395355
1581985668.47086,25100288,0.3812499940395355
1581985879.6677816,25231360,0.375
1581985986.7529895,25296896,0.46875
1581986092.950257,25362432,0.512499988079071
1581986197.8901317,25427968,0.45625001192092896
1581986303.1248496,25493504,0.5062500238418579
1581986516.3144472,25624576,0.5
1581986624.3761544,25690112,0.4749999940395355
1581986726.503265,25755648,0.5249999761581421
1581986833.6325848,25821184,0.574999988079071
1581987152.6026325,26017792,0.6187499761581421
1581987366.7171087,26148864,0.5562499761581421
1581987468.5646012,26214400,0.5625
1581987683.9323332,26345472,0.606249988079071
1581987787.0643573,26411008,0.612500011920929
1581987888.1599936,26476544,0.625
1581988099.1494834,26607616,0.59375
1581988205.1301184,26673152,0.5687500238418579
1581988416.2656186,26804224,0.581250011920929
1581988632.019466,26935296,0.4749999940395355
1581988737.07157,27000832,0.44999998807907104
1581988844.2811234,27066368,0.42500001192092896
1581989056.9065845,27197440,0.4749999940395355
1581989170.2405062,27262976,0.42500001192092896
1581989274.2521908,27328512,0.38749998807907104
1581989591.2989976,27525120,0.53125
1581989699.6598582,27590656,0.5375000238418579
1581989805.596107,27656192,0.6312500238418579
1581989911.753687,27721728,0.5874999761581421
1581990020.2380989,27787264,0.543749988079071
1581990130.1433628,27852800,0.518750011920929
1581990345.5355926,27983872,0.48124998807907104
1581990555.024573,28114944,0.5375000238418579
1581990772.000347,28246016,0.5
1581990985.1930175,28377088,0.4937500059604645
1581991313.6086516,28573696,0.3687500059604645
1581991418.5882661,28639232,0.4312500059604645
1581991634.7290792,28770304,0.4937500059604645
1581991739.9929955,28835840,0.48124998807907104
1581991846.6356742,28901376,0.44999998807907104
1581991951.272099,28966912,0.4375
1581992055.9838502,29032448,0.3687500059604645
1581992265.1549385,29163520,0.39375001192092896
1581992370.7367816,29229056,0.40625
1581992474.134468,29294592,0.40625
1581992577.8114738,29360128,0.41874998807907104
1581992683.4587507,29425664,0.4312500059604645
1581992786.7025237,29491200,0.4375
1581992891.3235435,29556736,0.42500001192092896
1581992996.7528987,29622272,0.4124999940395355
1581993100.662451,29687808,0.4437499940395355
1581993206.6883872,29753344,0.38749998807907104
1581993312.857446,29818880,0.39375001192092896
1581993421.6047418,29884416,0.44999998807907104
1581993634.3089228,30015488,0.4749999940395355
1581993745.6931798,30081024,0.4375
1581993852.0150137,30146560,0.4375
1581993957.7959263,30212096,0.42500001192092896
1581994066.366558,30277632,0.45625001192092896
1581994169.0850756,30343168,0.39375001192092896
1581994271.8801956,30408704,0.34375
1581994376.566032,30474240,0.3125
1581994481.1539092,30539776,0.3062500059604645
1581994586.7229807,30605312,0.36250001192092896
1581994691.850616,30670848,0.4375
1581994800.3916705,30736384,0.5062500238418579
1581994905.391262,30801920,0.512499988079071
1581995015.9779122,30867456,0.518750011920929
1581995125.2442348,30932992,0.512499988079071
1581995233.2547584,30998528,0.4937500059604645
1581995339.140672,31064064,0.44999998807907104
1581995445.280943,31129600,0.4625000059604645
1581995555.9429724,31195136,0.4312500059604645
1581995772.4132135,31326208,0.48750001192092896
1581995881.443658,31391744,0.48750001192092896
1581996305.754207,31653888,0.512499988079071
1581996408.1238086,31719424,0.5375000238418579
1581996514.1590648,31784960,0.53125
1581996616.6651685,31850496,0.48750001192092896
1581996725.6521165,31916032,0.5
1581996833.4552433,31981568,0.4749999940395355
1581996939.5212228,32047104,0.42500001192092896
1581997044.882905,32112640,0.4124999940395355
1581997261.339301,32243712,0.5062500238418579
1581997372.3615503,32309248,0.5249999761581421
1581997480.262571,32374784,0.5375000238418579
1581997805.2005796,32571392,0.40625
1581997910.1980557,32636928,0.4375
1581998115.2348332,32768000,0.32499998807907104
1581998434.9378672,32964608,0.3687500059604645
1581998539.4192972,33030144,0.375
1581998642.0847628,33095680,0.4124999940395355
1581998748.7079244,33161216,0.40625
1581998852.123713,33226752,0.3687500059604645
1581998952.3176937,33292288,0.3687500059604645
1581999053.6744063,33357824,0.35624998807907104
1581999152.9739304,33423360,0.3687500059604645
1581999256.4811978,33488896,0.3812499940395355
1581999359.3279207,33554432,0.3687500059604645
1581999461.9493964,33619968,0.375
1581999676.3168104,33751040,0.41874998807907104
1581999782.3441846,33816576,0.4625000059604645
1581999890.0296035,33882112,0.45625001192092896
1581999997.4505384,33947648,0.44999998807907104
1582000105.2800024,34013184,0.5062500238418579
1582000212.0884292,34078720,0.45625001192092896
1582000319.857575,34144256,0.4625000059604645
1582000532.7732084,34275328,0.38749998807907104
1582000637.5395174,34340864,0.36250001192092896
1582000744.1884892,34406400,0.36250001192092896
1582000847.6569114,34471936,0.40625
1582001475.3696468,34865152,0.4312500059604645
1582001691.5331326,34996224,0.40625
1582001797.9261565,35061760,0.375
1582001905.1162996,35127296,0.45625001192092896
1582002013.5534587,35192832,0.5
1582002122.9640272,35258368,0.48750001192092896
1582002230.3069415,35323904,0.543749988079071
1582002340.5547695,35389440,0.48750001192092896
1582002449.519899,35454976,0.41874998807907104
1582002556.323019,35520512,0.4625000059604645
1582002662.295988,35586048,0.45625001192092896
1582002771.2106495,35651584,0.4437499940395355
1582002879.562718,35717120,0.41874998807907104
1582002989.969812,35782656,0.48124998807907104
1582003096.6128488,35848192,0.46875
1582003203.2142923,35913728,0.4937500059604645
1582003317.082494,35979264,0.5
1582003423.1397154,36044800,0.550000011920929
1582003640.8193195,36175872,0.4937500059604645
1582003752.776752,36241408,0.48750001192092896
1582003860.004017,36306944,0.543749988079071
1582004074.1582534,36438016,0.5
1582004184.4263241,36503552,0.543749988079071
1582004293.0411303,36569088,0.5687500238418579
1582004403.2979274,36634624,0.5562499761581421
1582004512.6153426,36700160,0.574999988079071
1582004619.5221965,36765696,0.59375
1582004724.4504993,36831232,0.6312500238418579
1582004932.7887235,36962304,0.581250011920929
1582005038.925078,37027840,0.5062500238418579
1582005145.5114093,37093376,0.512499988079071
1582005248.756899,37158912,0.53125
1582005352.6381693,37224448,0.48124998807907104
1582005456.3261976,37289984,0.4375
1582005561.3665354,37355520,0.41874998807907104
1582005666.9957993,37421056,0.41874998807907104
1582005769.421873,37486592,0.4749999940395355
1582005877.3750935,37552128,0.46875
1582005981.1467526,37617664,0.518750011920929
1582006088.154315,37683200,0.518750011920929
1582006297.0798705,37814272,0.550000011920929
1582006406.770311,37879808,0.5
1582006512.9307306,37945344,0.4937500059604645
1582006615.1587737,38010880,0.48750001192092896
1582006723.1329508,38076416,0.5249999761581421
1582006829.9003384,38141952,0.5062500238418579
1582006936.423862,38207488,0.512499988079071
1582007039.3992743,38273024,0.5
1582007145.3350608,38338560,0.42500001192092896
1582007257.71171,38404096,0.4937500059604645
1582007364.4079354,38469632,0.4937500059604645
1582007471.0438478,38535168,0.512499988079071
1582007572.735761,38600704,0.5375000238418579
1582007678.742623,38666240,0.4937500059604645
1582007892.114731,38797312,0.48750001192092896
1582008001.0610301,38862848,0.44999998807907104
1582008109.004068,38928384,0.48750001192092896
1582008322.262799,39059456,0.5062500238418579
1582008427.9733703,39124992,0.46875
1582008535.2108426,39190528,0.5249999761581421
1582008642.3727765,39256064,0.48750001192092896
1582008853.4008863,39387136,0.53125
1582008961.2252138,39452672,0.612500011920929
1582009071.313937,39518208,0.5874999761581421
1582009177.7739718,39583744,0.606249988079071
1582009283.6561816,39649280,0.637499988079071
1582009388.6397085,39714816,0.5874999761581421
1582009493.9148803,39780352,0.48750001192092896
1582009705.7847948,39911424,0.5
1582009920.2891164,40042496,0.42500001192092896
1582010025.7343833,40108032,0.375
1582010132.029512,40173568,0.4124999940395355
1582010454.6353703,40370176,0.39375001192092896
1582010874.3420146,40632320,0.33125001192092896
1582010978.5872185,40697856,0.3062500059604645
1582011078.818802,40763392,0.3062500059604645
1582011183.5690296,40828928,0.3062500059604645
1582011286.5010555,40894464,0.3125
1582011390.1368365,40960000,0.26249998807907104
1582011494.1847456,41025536,0.22499999403953552
1582011596.226854,41091072,0.1875
1582011896.988804,41287680,0.2562499940395355
1582011999.330742,41353216,0.3125
1582012101.4996412,41418752,0.36250001192092896
1582012201.5367417,41484288,0.35624998807907104
1582012407.98969,41615360,0.2750000059604645
1582012509.1733198,41680896,0.23749999701976776
1582012614.7587047,41746432,0.17499999701976776
1582012819.2962406,41877504,0.24375000596046448
1582012921.581449,41943040,0.28125
1582013023.7539458,42008576,0.2562499940395355
1582013127.42239,42074112,0.2750000059604645
1582013230.1229565,42139648,0.2874999940395355
1582013333.6923368,42205184,0.28125
1582013439.9593813,42270720,0.2874999940395355
1582013545.0555408,42336256,0.3062500059604645
1582013647.3975885,42401792,0.36250001192092896
1582013748.9401166,42467328,0.4124999940395355
1582013857.0371137,42532864,0.44999998807907104
1582013961.0264227,42598400,0.40625
1582014068.7473702,42663936,0.40625
1582014174.7295587,42729472,0.39375001192092896
1582014281.1089814,42795008,0.4000000059604645
1582014385.9404104,42860544,0.4124999940395355
1582014700.1435707,43057152,0.4625000059604645
1582014802.3227377,43122688,0.41874998807907104
1582015009.8809671,43253760,0.4000000059604645
1582015111.0909562,43319296,0.36250001192092896
1582015213.1438735,43384832,0.3375000059604645
1582015318.6882956,43450368,0.35624998807907104
1582015424.0380893,43515904,0.3375000059604645
1582015532.932122,43581440,0.36250001192092896
1582015639.043085,43646976,0.34375
1582015743.1391222,43712512,0.38749998807907104
1582015847.2625704,43778048,0.375
1582015953.5992646,43843584,0.3812499940395355
1582016056.3457177,43909120,0.38749998807907104
1582016265.7731931,44040192,0.48124998807907104
1582016371.735157,44105728,0.518750011920929
1582016476.7029068,44171264,0.53125
1582016580.2080626,44236800,0.4937500059604645
1582016682.9689736,44302336,0.4749999940395355
1582016787.9152431,44367872,0.4375
1582016893.948724,44433408,0.39375001192092896
1582016997.0177596,44498944,0.40625
1582017098.9462814,44564480,0.42500001192092896
1582017200.180704,44630016,0.45625001192092896
1582017307.1583076,44695552,0.41874998807907104
1582017411.4046063,44761088,0.39375001192092896
1582017519.5804737,44826624,0.4437499940395355
1582017625.7052417,44892160,0.3499999940395355
1582017729.9173648,44957696,0.42500001192092896
1582017832.781559,45023232,0.45625001192092896
1582017937.0009046,45088768,0.5062500238418579
1582018039.9619007,45154304,0.518750011920929
1582018145.4045472,45219840,0.4937500059604645
1582018248.7344742,45285376,0.4437499940395355
1582018459.3809335,45416448,0.4375
1582018670.9668643,45547520,0.42500001192092896
1582018886.4847302,45678592,0.3499999940395355
1582019207.400943,45875200,0.3499999940395355
1582019310.8790555,45940736,0.4000000059604645
1582019414.762352,46006272,0.48124998807907104
1582019518.4092987,46071808,0.5062500238418579
1582019622.3600707,46137344,0.4937500059604645
1582019729.2682703,46202880,0.48750001192092896
1582019832.372461,46268416,0.44999998807907104
1582019935.5638347,46333952,0.3812499940395355
1582020039.0575836,46399488,0.39375001192092896
1582020144.5198915,46465024,0.41874998807907104
1582020249.1195967,46530560,0.46875
1582020353.605948,46596096,0.40625
1582020460.9793606,46661632,0.42500001192092896
1582020779.3398151,46858240,0.4437499940395355
1582020884.190265,46923776,0.4437499940395355
1582020989.1059608,46989312,0.4000000059604645
1582021200.9257221,47120384,0.48750001192092896
1582021303.7103736,47185920,0.550000011920929
1582021407.6068351,47251456,0.543749988079071
1582021511.6709902,47316992,0.518750011920929
1582021618.7350712,47382528,0.581250011920929
1582021723.2815444,47448064,0.574999988079071
1582021829.9822795,47513600,0.45625001192092896
1582021937.4670455,47579136,0.38749998807907104
1582022043.5216098,47644672,0.41874998807907104
1582022254.3357286,47775744,0.4937500059604645
1582022359.7147439,47841280,0.543749988079071
1582022470.0024555,47906816,0.48750001192092896
1582022581.400044,47972352,0.4375
1582022687.2845147,48037888,0.41874998807907104
1582022897.9730065,48168960,0.41874998807907104
1582023003.4853072,48234496,0.4437499940395355
1582023108.504473,48300032,0.4124999940395355
1582023212.5031,48365568,0.35624998807907104
1582023316.097874,48431104,0.375
1582023426.1809065,48496640,0.35624998807907104
1582023530.8866735,48562176,0.3687500059604645
1582023634.892418,48627712,0.41874998807907104
1582023736.7596285,48693248,0.39375001192092896
1582023840.2073865,48758784,0.36250001192092896
1582023948.0580432,48824320,0.3687500059604645
1582024052.3744612,48889856,0.44999998807907104
1582024154.3019617,48955392,0.41874998807907104
1582024259.2055306,49020928,0.41874998807907104
1582024464.2926853,49152000,0.41874998807907104
1582024570.2136683,49217536,0.38749998807907104
1582024670.9162433,49283072,0.3375000059604645
1582024775.2506757,49348608,0.36250001192092896
1582024878.2967973,49414144,0.3687500059604645
1582024988.1206112,49479680,0.32499998807907104
1582025095.3261356,49545216,0.30000001192092896
1582025203.2749116,49610752,0.2874999940395355
1582025518.5140114,49807360,0.2750000059604645
1582025620.3242052,49872896,0.23749999701976776
1582025827.299009,50003968,0.22499999403953552
1582025931.8531904,50069504,0.26875001192092896
1582026035.0739334,50135040,0.28125
1582026136.1693125,50200576,0.2874999940395355
1582026237.4277675,50266112,0.26875001192092896
1582026346.3840566,50331648,0.29374998807907104
1582026552.7555056,50462720,0.25
1582026659.7502618,50528256,0.21250000596046448
1582026761.05774,50593792,0.2874999940395355
1582026864.9120193,50659328,0.40625
1582026970.8599608,50724864,0.4375
1582027076.4621935,50790400,0.3812499940395355
1582027181.5503583,50855936,0.3499999940395355
1582027290.1278145,50921472,0.36250001192092896
1582027504.1305757,51052544,0.26875001192092896
1582027607.966358,51118080,0.3125
1582027712.496886,51183616,0.3187499940395355
1582027818.5741882,51249152,0.3375000059604645
1582027926.2676651,51314688,0.34375
1582028033.0363786,51380224,0.3499999940395355
1582028135.9465895,51445760,0.36250001192092896
1582028240.8245616,51511296,0.39375001192092896
1582028345.1915185,51576832,0.40625
1582028450.4419522,51642368,0.4625000059604645
1582028557.0931065,51707904,0.48124998807907104
1582028661.0692601,51773440,0.45625001192092896
1582028766.7807403,51838976,0.45625001192092896
1582028875.4045734,51904512,0.4312500059604645
1582028981.6669412,51970048,0.4625000059604645
1582029085.2688785,52035584,0.5
1582029192.897478,52101120,0.41874998807907104
1582029296.5383246,52166656,0.4000000059604645
1582029403.080636,52232192,0.4000000059604645
1582029511.0828588,52297728,0.4124999940395355
1582029617.1148098,52363264,0.46875
1582029721.6147203,52428800,0.44999998807907104
1582029829.2392092,52494336,0.4312500059604645
1582030038.039391,52625408,0.46875
1582030141.5592098,52690944,0.4312500059604645
1582030244.5558262,52756480,0.38749998807907104
1582030346.830015,52822016,0.375
1582030451.101108,52887552,0.36250001192092896
1582030555.381855,52953088,0.38749998807907104
1582030659.10613,53018624,0.4000000059604645
1582030763.7740173,53084160,0.42500001192092896
1582030969.9345298,53215232,0.4312500059604645
1582031076.6162536,53280768,0.45625001192092896
1582031181.5678406,53346304,0.4937500059604645
1582031285.0531535,53411840,0.48750001192092896
1582031390.2168863,53477376,0.4937500059604645
1582031497.178384,53542912,0.4937500059604645
1582031709.4058168,53673984,0.48124998807907104
1582031814.3680317,53739520,0.4437499940395355
1582031920.5881915,53805056,0.4749999940395355
1582032029.360814,53870592,0.4124999940395355
1582032242.5535061,54001664,0.41874998807907104
1582032348.9243245,54067200,0.4124999940395355
1582032452.4028409,54132736,0.48124998807907104
1582032767.9466813,54329344,0.5687500238418579
1582032874.000952,54394880,0.5375000238418579
1582032976.3513994,54460416,0.5562499761581421
1582033081.2588007,54525952,0.5625
1582033185.6492434,54591488,0.5375000238418579
1582033293.3257952,54657024,0.53125
1582033399.07071,54722560,0.512499988079071
1582033502.8325555,54788096,0.48124998807907104
1582033605.266644,54853632,0.5062500238418579
1582033712.8499126,54919168,0.543749988079071
1582033815.9614866,54984704,0.5687500238418579
1582033919.81756,55050240,0.5375000238418579
1582034020.912043,55115776,0.5375000238418579
1582034234.108822,55246848,0.581250011920929
1582034336.1701832,55312384,0.574999988079071
1582034544.3381703,55443456,0.5625
1582034646.8644967,55508992,0.5375000238418579
1582034751.7418668,55574528,0.46875
1582034857.0081866,55640064,0.48750001192092896
1582035069.3582437,55771136,0.39375001192092896
1582035172.8560457,55836672,0.4375
1582035277.5246925,55902208,0.4749999940395355
1582035380.591107,55967744,0.4937500059604645
1582035593.1183467,56098816,0.45625001192092896
1582035801.5766616,56229888,0.41874998807907104
1582036012.9516094,56360960,0.4375
1582036115.7622027,56426496,0.4312500059604645
1582036225.5289667,56492032,0.512499988079071
1582036332.2283008,56557568,0.574999988079071
1582036439.8952618,56623104,0.5062500238418579
1582036872.6770601,56885248,0.48750001192092896
1582036980.5959172,56950784,0.5062500238418579
1582037084.2563944,57016320,0.5
1582037191.8464656,57081856,0.5
1582037296.0814822,57147392,0.512499988079071
1582037509.7861009,57278464,0.550000011920929
1582037617.6539516,57344000,0.518750011920929
1582037721.1614618,57409536,0.5687500238418579
1582037827.0133164,57475072,0.574999988079071
1582037932.4035342,57540608,0.6499999761581421
1582038039.4515061,57606144,0.5625
1582038147.7284145,57671680,0.5
1582038255.1581762,57737216,0.46875
1582038362.5745044,57802752,0.518750011920929
1582038467.6219425,57868288,0.5062500238418579
1582038675.5684686,57999360,0.42500001192092896
1582038781.0667315,58064896,0.42500001192092896
1582038884.5496266,58130432,0.38749998807907104
1582038991.2730944,58195968,0.38749998807907104
1582039094.7380157,58261504,0.3812499940395355
1582039199.3858416,58327040,0.38749998807907104
1582039306.1353366,58392576,0.4124999940395355
1582039411.0758374,58458112,0.40625
1582039516.0165064,58523648,0.32499998807907104
1582039620.9038508,58589184,0.35624998807907104
1582039727.9386268,58654720,0.4437499940395355
1582039831.8204074,58720256,0.4937500059604645
1582039937.0790513,58785792,0.5249999761581421
1582040042.2724986,58851328,0.4312500059604645
1582040146.1165369,58916864,0.5
1582040251.5945883,58982400,0.5375000238418579
1582040356.606546,59047936,0.48750001192092896
1582040566.2125566,59179008,0.32499998807907104
1582040669.073008,59244544,0.30000001192092896
1582040772.4382713,59310080,0.30000001192092896
1582040876.4210515,59375616,0.34375
1582040980.4233472,59441152,0.35624998807907104
1582041086.064882,59506688,0.32499998807907104
1582041193.4415646,59572224,0.40625
1582041299.6964738,59637760,0.5
1582041405.3476524,59703296,0.518750011920929
1582041510.1661074,59768832,0.4937500059604645
1582041615.8078039,59834368,0.4625000059604645
1582041726.5589716,59899904,0.4749999940395355
1582041935.4732401,60030976,0.5062500238418579
1582042041.7139192,60096512,0.4625000059604645
1582042146.8398445,60162048,0.4749999940395355
1582042255.225131,60227584,0.4749999940395355
1582042462.6926522,60358656,0.36250001192092896
1582042568.3690557,60424192,0.36250001192092896
1582042673.2020037,60489728,0.3812499940395355
1582042778.6577172,60555264,0.39375001192092896
1582042880.1078851,60620800,0.44999998807907104
1582042986.236002,60686336,0.4625000059604645
1582043194.9749444,60817408,0.5
1582043299.0749605,60882944,0.5
1582043508.1633074,61014016,0.38749998807907104
1582043616.6069515,61079552,0.4437499940395355
1582043720.8179705,61145088,0.44999998807907104
1582043824.8367817,61210624,0.5
1582043928.7075403,61276160,0.5
1582044031.4997816,61341696,0.518750011920929
1582044237.8456264,61472768,0.5375000238418579
1582044447.1273859,61603840,0.48750001192092896
1582044755.020318,61800448,0.4625000059604645
1582044858.4294775,61865984,0.48124998807907104
1582044965.5188477,61931520,0.44999998807907104
1582045069.9356399,61997056,0.53125
1582045281.1576884,62128128,0.543749988079071
1582045383.5197012,62193664,0.48750001192092896
1582045492.07063,62259200,0.46875
1582045699.586994,62390272,0.4000000059604645
1582045803.6340728,62455808,0.4312500059604645
1582045906.8737435,62521344,0.46875
1582046011.6284592,62586880,0.512499988079071
1582046221.9790468,62717952,0.512499988079071
1582046326.9373848,62783488,0.5562499761581421
1582046430.1679082,62849024,0.5562499761581421
1582046534.4770548,62914560,0.48750001192092896
1582046637.9161108,62980096,0.550000011920929
1582046739.1439726,63045632,0.5062500238418579
1582046843.3658116,63111168,0.5249999761581421
1582046948.9037256,63176704,0.4625000059604645
1582047055.2499793,63242240,0.4625000059604645
1582047162.1479423,63307776,0.4937500059604645
1582047265.649565,63373312,0.4625000059604645
1582047373.6916142,63438848,0.46875
1582047578.5940647,63569920,0.48750001192092896
1582047786.1374521,63700992,0.4625000059604645
1582047889.9936016,63766528,0.4937500059604645
1582048097.431117,63897600,0.45625001192092896
1582048202.4087121,63963136,0.4312500059604645
1582048308.0928648,64028672,0.4625000059604645
1582048412.133213,64094208,0.4749999940395355
1582048514.4722133,64159744,0.4437499940395355
1582048615.3482723,64225280,0.48124998807907104
1582048720.2338634,64290816,0.48124998807907104
1582048823.5187025,64356352,0.42500001192092896
1582048927.6518853,64421888,0.39375001192092896
1582049032.0520923,64487424,0.39375001192092896
1582049137.8562064,64552960,0.4437499940395355
1582049242.9781241,64618496,0.46875
1582049450.6048317,64749568,0.4749999940395355
1582049555.9036574,64815104,0.4749999940395355
1582049664.212462,64880640,0.4124999940395355
1582049767.5753877,64946176,0.4000000059604645
1582049874.6586905,65011712,0.3687500059604645
1582049978.6221201,65077248,0.38749998807907104
1582050187.8894215,65208320,0.3687500059604645
1582050396.6705287,65339392,0.46875
1582050500.6200156,65404928,0.41874998807907104
1582050709.704433,65536000,0.3375000059604645
1582050812.1764975,65601536,0.3812499940395355
1582051017.6309726,65732608,0.3499999940395355
1582051120.1203046,65798144,0.3375000059604645
1582051223.66796,65863680,0.32499998807907104
1582051326.4890618,65929216,0.36250001192092896
1582051530.5175319,66060288,0.36250001192092896
1582051635.1439846,66125824,0.3812499940395355
1582051739.3803592,66191360,0.3375000059604645
1582051942.707348,66322432,0.3375000059604645
1582052045.6005628,66387968,0.3187499940395355
1582052147.2791793,66453504,0.32499998807907104
1582052246.6599813,66519040,0.3062500059604645
1582052451.488165,66650112,0.2874999940395355
1582052553.4219563,66715648,0.2750000059604645
1582052653.7546453,66781184,0.25
1582052757.8491623,66846720,0.28125
1582052965.456651,66977792,0.3062500059604645
1582053070.4592488,67043328,0.3812499940395355
1582053175.0147545,67108864,0.4000000059604645
1582053278.7291,67174400,0.3812499940395355
1582053381.6237118,67239936,0.34375
1582053483.685077,67305472,0.35624998807907104
1582053588.5814679,67371008,0.34375
1582053796.4439337,67502080,0.30000001192092896
1582054002.7961164,67633152,0.28125
1582054104.1824374,67698688,0.26875001192092896
1582054209.8834207,67764224,0.24375000596046448
1582054311.9509463,67829760,0.24375000596046448
1582054413.142946,67895296,0.2562499940395355
1582054513.7402203,67960832,0.26249998807907104
1582054616.8692355,68026368,0.25
1582054721.0523682,68091904,0.22499999403953552
1582054822.5242467,68157440,0.24375000596046448
1582054926.4446907,68222976,0.20624999701976776
1582055131.0930622,68354048,0.16875000298023224
1582055235.0170858,68419584,0.16249999403953552
1582055336.0538921,68485120,0.15625
1582055442.1414542,68550656,0.16249999403953552
1582055643.7246983,68681728,0.16249999403953552
1582055743.4077218,68747264,0.16875000298023224
1582055845.5056276,68812800,0.17499999701976776
1582055949.657961,68878336,0.18125000596046448
1582056054.37267,68943872,0.16249999403953552
1582056157.9970126,69009408,0.15000000596046448
1582056360.6986413,69140480,0.15000000596046448
1582056462.6593075,69206016,0.1875
1582056565.453383,69271552,0.17499999701976776
1582056665.0049336,69337088,0.1875
1582056768.9112563,69402624,0.20624999701976776
1582057175.7275133,69664768,0.15000000596046448
1582057278.4015343,69730304,0.13124999403953552
1582057377.573599,69795840,0.14374999701976776
1582057480.6842682,69861376,0.14374999701976776
1582057583.649535,69926912,0.16249999403953552
1582057685.6682515,69992448,0.15000000596046448
1582057787.398072,70057984,0.14374999701976776
1582057891.4335334,70123520,0.1875
1582057991.558164,70189056,0.20000000298023224
1582058094.935635,70254592,0.18125000596046448
1582058200.952997,70320128,0.18125000596046448
1582058303.9573886,70385664,0.19374999403953552
1582058409.8070185,70451200,0.19374999403953552
1582058512.7641602,70516736,0.15625
1582058614.5674155,70582272,0.13750000298023224
1582058715.124607,70647808,0.17499999701976776
1582058816.911653,70713344,0.21875
1582058920.8089745,70778880,0.19374999403953552
1582059022.801167,70844416,0.20624999701976776
1582059123.8956523,70909952,0.22499999403953552
1582059227.4430661,70975488,0.25
1582059330.871119,71041024,0.2750000059604645
1582059434.1984754,71106560,0.3375000059604645
1582059535.8888853,71172096,0.375
1582059637.0517066,71237632,0.4312500059604645
1582059837.1309898,71368704,0.39375001192092896
1582060044.0683143,71499776,0.28125
1582060147.3898911,71565312,0.29374998807907104
1582060251.0158868,71630848,0.3499999940395355
1582060353.852313,71696384,0.3812499940395355
1582060456.0230086,71761920,0.35624998807907104
1582060660.9593203,71892992,0.38749998807907104
1582060867.4313445,72024064,0.3499999940395355
1582060969.411876,72089600,0.3687500059604645
1582061072.8289034,72155136,0.34375
1582061175.882819,72220672,0.3499999940395355
1582061382.4490142,72351744,0.375
1582061485.1742823,72417280,0.36250001192092896
1582061587.4091697,72482816,0.3687500059604645
1582061688.6449788,72548352,0.375
1582061790.4525745,72613888,0.3375000059604645
1582062093.1774235,72810496,0.32499998807907104
1582062195.0370173,72876032,0.2750000059604645
1582062506.28358,73072640,0.39375001192092896
1582062607.6797223,73138176,0.4000000059604645
1582062708.9014852,73203712,0.41874998807907104
1582063011.6648312,73400320,0.39375001192092896
1582063113.0188372,73465856,0.38749998807907104
1582063318.4446504,73596928,0.39375001192092896
1582063419.220591,73662464,0.375
1582063522.7251418,73728000,0.375
1582063624.8209856,73793536,0.3499999940395355
1582063725.9003732,73859072,0.32499998807907104
1582063830.4410746,73924608,0.28125
1582063932.3831978,73990144,0.3062500059604645
1582064036.2590282,74055680,0.32499998807907104
1582064137.5071018,74121216,0.33125001192092896
1582064241.2237728,74186752,0.375
1582064445.6483583,74317824,0.4312500059604645
1582064547.9075172,74383360,0.4437499940395355
1582064652.5379376,74448896,0.4124999940395355
1582064854.0954082,74579968,0.3687500059604645
1582064955.736001,74645504,0.35624998807907104
1582065057.5031266,74711040,0.36250001192092896
1582065162.9401584,74776576,0.3687500059604645
1582065265.1278267,74842112,0.3687500059604645
1582065367.6446726,74907648,0.4000000059604645
1582065471.0470064,74973184,0.39375001192092896
1582065576.2302024,75038720,0.44999998807907104
1582065678.0643015,75104256,0.48124998807907104
1582065779.4702942,75169792,0.44999998807907104
1582065882.1414814,75235328,0.4312500059604645
1582066084.281728,75366400,0.40625
1582066186.5533488,75431936,0.4312500059604645
1582066288.6738284,75497472,0.4625000059604645
1582066393.829381,75563008,0.4312500059604645
1582066494.4882271,75628544,0.3812499940395355
1582066595.6731186,75694080,0.3812499940395355
1582066702.2047713,75759616,0.375
1582066803.4028413,75825152,0.34375
1582066906.5355504,75890688,0.36250001192092896
1582067008.916954,75956224,0.39375001192092896
1582067109.3186057,76021760,0.3687500059604645
1582067212.7161107,76087296,0.3125
1582067312.4188595,76152832,0.26875001192092896
1582067416.79676,76218368,0.22499999403953552
1582067620.7330954,76349440,0.19374999403953552
1582067722.3651195,76414976,0.20624999701976776
1582067824.0835788,76480512,0.23749999701976776
1582067928.0337222,76546048,0.23125000298023224
1582068032.1726568,76611584,0.2562499940395355
1582068136.759353,76677120,0.26875001192092896
1582068240.8042283,76742656,0.22499999403953552
1582068651.9709167,77004800,0.26875001192092896
1582068756.3280435,77070336,0.2750000059604645
1582068860.2203202,77135872,0.25
1582068962.2416565,77201408,0.23125000298023224
1582069166.5458488,77332480,0.17499999701976776
1582069268.2230585,77398016,0.16249999403953552
1582069372.3761199,77463552,0.20624999701976776
1582069474.9642222,77529088,0.22499999403953552
1582069580.5348828,77594624,0.23125000298023224
1582069785.4820213,77725696,0.23749999701976776
1582069887.99422,77791232,0.23749999701976776
1582069988.8871126,77856768,0.22499999403953552
1582070092.165765,77922304,0.20000000298023224
1582070194.4400802,77987840,0.19374999403953552
1582070295.0064776,78053376,0.21250000596046448
1582070397.446952,78118912,0.23749999701976776
1582070499.2576225,78184448,0.21250000596046448
1582070603.084648,78249984,0.1875
1582070706.5640867,78315520,0.21875
1582070810.380228,78381056,0.21875
1582070912.1519423,78446592,0.26249998807907104
1582071015.4181662,78512128,0.3187499940395355
1582071118.6091433,78577664,0.35624998807907104
1582071217.893577,78643200,0.38749998807907104
1582071320.9380825,78708736,0.3375000059604645
1582071421.6262193,78774272,0.3375000059604645
1582071522.841116,78839808,0.3187499940395355
1582071622.947129,78905344,0.2562499940395355
1582071724.150928,78970880,0.22499999403953552
1582071926.682801,79101952,0.3187499940395355
1582072027.072544,79167488,0.3187499940395355
1582072128.6764429,79233024,0.3125
1582072333.1467268,79364096,0.21250000596046448
1582072436.1614552,79429632,0.13750000298023224
1582072537.0855036,79495168,0.11249999701976776
1582072635.5302243,79560704,0.11249999701976776
1582072734.7341452,79626240,0.09375
1582072837.4379017,79691776,0.11874999850988388
1582072938.4127855,79757312,0.125
1582073040.1257532,79822848,0.14374999701976776
1582073241.7157636,79953920,0.16875000298023224


==> figures/training_curves/final_success_rate_raw_out.csv <==
Wall time,Step,Value,Smoothed
1581942207.50177,131072.00000,0.01875,0.01875
1581942523.36618,262144.00000,0.00625,0.00625
1581942837.24642,393216.00000,0.01250,0.01250
1581942993.05795,458752.00000,0.01250,0.01250
1581943149.83100,524288.00000,0.01250,0.01250
1581943302.17959,589824.00000,0.01875,0.01875
1581943458.42622,655360.00000,0.00000,0.00000
1581943611.33895,720896.00000,0.01250,0.01250
1581943757.39155,786432.00000,0.00625,0.00625
1581943909.47636,851968.00000,0.01875,0.01875
1581944041.89052,917504.00000,0.03125,0.03125
1581944181.04544,983040.00000,0.02500,0.02500
1581944313.91872,1048576.00000,0.00625,0.00625
1581944444.38262,1114112.00000,0.01875,0.01875
1581944578.12767,1179648.00000,0.01875,0.01875
1581944700.75737,1245184.00000,0.02500,0.02500
1581944820.08322,1310720.00000,0.01875,0.01875
1581944940.36415,1376256.00000,0.05625,0.05625
1581945064.36711,1441792.00000,0.03750,0.03750
1581945179.41250,1507328.00000,0.04375,0.04375
1581945300.83207,1572864.00000,0.01875,0.01875
1581945417.79780,1638400.00000,0.01250,0.01250
1581945536.59917,1703936.00000,0.05000,0.05000
1581945776.14146,1835008.00000,0.03750,0.03750
1581946153.75355,2031616.00000,0.03125,0.03125
1581946273.87587,2097152.00000,0.01875,0.01875
1581946397.25195,2162688.00000,0.01875,0.01875
1581946527.32538,2228224.00000,0.01250,0.01250
1581946661.50278,2293760.00000,0.03125,0.03125
1581946920.05833,2424832.00000,0.01250,0.01250
1581947068.35946,2490368.00000,0.01875,0.01875
1581947200.31670,2555904.00000,0.01875,0.01875
1581947330.64809,2621440.00000,0.01250,0.01250
1581947465.39311,2686976.00000,0.01250,0.01250
1581947703.16990,2818048.00000,0.00625,0.00625
1581947823.51081,2883584.00000,0.01250,0.01250
1581947937.66939,2949120.00000,0.04375,0.04375
1581948053.06960,3014656.00000,0.03125,0.03125
1581948169.28782,3080192.00000,0.03750,0.03750
1581948285.12745,3145728.00000,0.03750,0.03750
1581948528.05550,3276800.00000,0.06875,0.06875
1581948648.89104,3342336.00000,0.06250,0.06250
1581948894.03059,3473408.00000,0.04375,0.04375
1581949011.60608,3538944.00000,0.03125,0.03125
1581949132.26542,3604480.00000,0.03750,0.03750
1581949256.53937,3670016.00000,0.03750,0.03750
1581949374.95791,3735552.00000,0.01875,0.01875
1581949500.61111,3801088.00000,0.05625,0.05625
1581949734.62721,3932160.00000,0.05000,0.05000
1581949847.57026,3997696.00000,0.07500,0.07500
1581949956.87650,4063232.00000,0.11250,0.11250
1581950074.80655,4128768.00000,0.08750,0.08750
1581950188.29480,4194304.00000,0.06250,0.06250
1581950297.14141,4259840.00000,0.05625,0.05625
1581950407.43205,4325376.00000,0.09375,0.09375
1581950529.48112,4390912.00000,0.10625,0.10625
1581950647.34307,4456448.00000,0.14375,0.14375
1581950766.26485,4521984.00000,0.13750,0.13750
1581950884.92279,4587520.00000,0.15000,0.15000
1581951114.89266,4718592.00000,0.18125,0.18125
1581951225.90707,4784128.00000,0.18125,0.18125
1581951339.52048,4849664.00000,0.20000,0.20000
1581951453.57366,4915200.00000,0.26250,0.26250
1581951687.65328,5046272.00000,0.24375,0.24375
1581951803.22085,5111808.00000,0.21250,0.21250
1581951921.53743,5177344.00000,0.22500,0.22500
1581952041.16408,5242880.00000,0.21875,0.21875
1581952290.61316,5373952.00000,0.23125,0.23125
1581952411.50096,5439488.00000,0.16250,0.16250
1581952660.79902,5570560.00000,0.19375,0.19375
1581952779.71831,5636096.00000,0.20000,0.20000
1581952893.90972,5701632.00000,0.26250,0.26250
1581953012.71187,5767168.00000,0.33125,0.33125
1581953131.13807,5832704.00000,0.38125,0.38125
1581953243.40263,5898240.00000,0.29375,0.29375
1581953475.08399,6029312.00000,0.26875,0.26875
1581953588.98058,6094848.00000,0.28750,0.28750
1581953693.88507,6160384.00000,0.35000,0.35000
1581953810.07740,6225920.00000,0.41250,0.41250
1581953923.39250,6291456.00000,0.54375,0.54375
1581954034.35634,6356992.00000,0.48750,0.48750
1581954149.96932,6422528.00000,0.45000,0.45000
1581954370.29966,6553600.00000,0.54375,0.54375
1581954481.71220,6619136.00000,0.52500,0.52500
1581954589.99209,6684672.00000,0.46875,0.46875
1581954700.40888,6750208.00000,0.45000,0.45000
1581954815.02189,6815744.00000,0.43750,0.43750
1581954923.64826,6881280.00000,0.40625,0.40625
1581955040.01426,6946816.00000,0.37500,0.37500
1581955155.02088,7012352.00000,0.40000,0.40000
1581955383.18128,7143424.00000,0.51875,0.51875
1581955497.36688,7208960.00000,0.57500,0.57500
1581955617.47530,7274496.00000,0.54375,0.54375
1581955736.83901,7340032.00000,0.40625,0.40625
1581955973.51512,7471104.00000,0.46875,0.46875
1581956089.09016,7536640.00000,0.41250,0.41250
1581956204.89088,7602176.00000,0.45000,0.45000
1581956324.57799,7667712.00000,0.42500,0.42500
1581956445.53768,7733248.00000,0.47500,0.47500
1581956567.41378,7798784.00000,0.41250,0.41250
1581956691.03089,7864320.00000,0.45625,0.45625
1581956811.20349,7929856.00000,0.45000,0.45000
1581956931.64454,7995392.00000,0.48125,0.48125
1581957049.67181,8060928.00000,0.49375,0.49375
1581957166.01341,8126464.00000,0.43750,0.43750
1581957286.62671,8192000.00000,0.41250,0.41250
1581957406.79440,8257536.00000,0.48125,0.48125
1581957525.52212,8323072.00000,0.47500,0.47500
1581957644.41791,8388608.00000,0.49375,0.49375
1581957878.74975,8519680.00000,0.60625,0.60625
1581957993.49370,8585216.00000,0.63750,0.63750
1581958354.43899,8781824.00000,0.49375,0.49375
1581958473.78751,8847360.00000,0.58125,0.58125
1581958722.84874,8978432.00000,0.48750,0.48750
1581958844.85269,9043968.00000,0.55625,0.55625
1581959091.47651,9175040.00000,0.47500,0.47500
1581959347.08883,9306112.00000,0.53125,0.53125
1581959472.63900,9371648.00000,0.55000,0.55000
1581959591.40230,9437184.00000,0.63750,0.63750
1581959708.46808,9502720.00000,0.60625,0.60625
1581959829.01679,9568256.00000,0.64375,0.64375
1581959951.34198,9633792.00000,0.48750,0.48750
1581960191.37413,9764864.00000,0.54375,0.54375
1581960301.66644,9830400.00000,0.61875,0.61875
1581960414.51000,9895936.00000,0.66875,0.66875
1581960528.00657,9961472.00000,0.71250,0.71250
1581960763.98499,10092544.00000,0.52500,0.52500
1581960876.82455,10158080.00000,0.61250,0.61250
1581960993.41117,10223616.00000,0.63125,0.63125
1581961219.89366,10354688.00000,0.65000,0.65000
1581961331.15922,10420224.00000,0.62500,0.62500
1581961446.04136,10485760.00000,0.57500,0.57500
1581961670.03331,10616832.00000,0.58750,0.58750
1581961788.34317,10682368.00000,0.55000,0.55000
1581962015.46899,10813440.00000,0.65000,0.65000
1581962126.89733,10878976.00000,0.66875,0.66875
1581962345.53480,11010048.00000,0.63125,0.63125
1581962452.39791,11075584.00000,0.53125,0.53125
1581962562.69667,11141120.00000,0.47500,0.47500
1581962791.48619,11272192.00000,0.40625,0.40625
1581962907.68970,11337728.00000,0.39375,0.39375
1581963027.25495,11403264.00000,0.36875,0.36875
1581963248.91164,11534336.00000,0.35000,0.35000
1581963355.82473,11599872.00000,0.41875,0.41875
1581963462.40472,11665408.00000,0.49375,0.49375
1581963571.07288,11730944.00000,0.50625,0.50625
1581963787.80227,11862016.00000,0.51250,0.51250
1581963896.45484,11927552.00000,0.46875,0.46875
1581964002.10515,11993088.00000,0.46875,0.46875
1581964108.97057,12058624.00000,0.46875,0.46875
1581964221.15859,12124160.00000,0.51250,0.51250
1581964329.94549,12189696.00000,0.55625,0.55625
1581964443.66425,12255232.00000,0.48125,0.48125
1581964553.49343,12320768.00000,0.44375,0.44375
1581964661.84173,12386304.00000,0.44375,0.44375
1581964877.19672,12517376.00000,0.57500,0.57500
1581964984.63909,12582912.00000,0.57500,0.57500
1581965313.32466,12779520.00000,0.57500,0.57500
1581965751.38827,13041664.00000,0.55625,0.55625
1581965862.10175,13107200.00000,0.55625,0.55625
1581966087.82008,13238272.00000,0.51875,0.51875
1581966196.02964,13303808.00000,0.55000,0.55000
1581966304.16436,13369344.00000,0.53125,0.53125
1581966518.80667,13500416.00000,0.59375,0.59375
1581966634.30639,13565952.00000,0.56875,0.56875
1581966746.18965,13631488.00000,0.50000,0.50000
1581966859.70701,13697024.00000,0.48750,0.48750
1581966970.62458,13762560.00000,0.51875,0.51875
1581967295.42089,13959168.00000,0.55000,0.55000
1581967403.08264,14024704.00000,0.56250,0.56250
1581967513.22674,14090240.00000,0.51875,0.51875
1581967622.29443,14155776.00000,0.49375,0.49375
1581967728.88838,14221312.00000,0.48750,0.48750
1581967838.85759,14286848.00000,0.48125,0.48125
1581967950.07763,14352384.00000,0.53125,0.53125
1581968055.64404,14417920.00000,0.53125,0.53125
1581968163.47454,14483456.00000,0.53750,0.53750
1581968272.10910,14548992.00000,0.53125,0.53125
1581968381.09204,14614528.00000,0.52500,0.52500
1581968491.73361,14680064.00000,0.51875,0.51875
1581968714.14310,14811136.00000,0.42500,0.42500
1581968833.22753,14876672.00000,0.31250,0.31250
1581968944.01329,14942208.00000,0.42500,0.42500
1581969167.44187,15073280.00000,0.44375,0.44375
1581969280.10318,15138816.00000,0.46250,0.46250
1581969392.45962,15204352.00000,0.44375,0.44375
1581969501.78790,15269888.00000,0.50625,0.50625
1581969612.60813,15335424.00000,0.53125,0.53125
1581969722.40324,15400960.00000,0.54375,0.54375
1581969834.49216,15466496.00000,0.51875,0.51875
1581970054.81285,15597568.00000,0.54375,0.54375
1581970169.95198,15663104.00000,0.47500,0.47500
1581970389.46394,15794176.00000,0.51875,0.51875
1581970502.36666,15859712.00000,0.43125,0.43125
1581970613.08931,15925248.00000,0.54375,0.54375
1581970833.69013,16056320.00000,0.43125,0.43125
1581970939.23910,16121856.00000,0.50625,0.50625
1581971043.72787,16187392.00000,0.55000,0.55000
1581971152.41157,16252928.00000,0.65000,0.65000
1581971263.62563,16318464.00000,0.54375,0.54375
1581971371.41037,16384000.00000,0.42500,0.42500
1581971481.47619,16449536.00000,0.49375,0.49375
1581971586.47020,16515072.00000,0.52500,0.52500
1581971695.24552,16580608.00000,0.43750,0.43750
1581971803.82625,16646144.00000,0.38750,0.38750
1581971911.09990,16711680.00000,0.36250,0.36250
1581972019.79915,16777216.00000,0.35625,0.35625
1581972130.09802,16842752.00000,0.43125,0.43125
1581972339.45386,16973824.00000,0.55625,0.55625
1581972445.27138,17039360.00000,0.46875,0.46875
1581972547.97486,17104896.00000,0.49375,0.49375
1581972653.05912,17170432.00000,0.46250,0.46250
1581972862.61391,17301504.00000,0.43125,0.43125
1581972974.24720,17367040.00000,0.42500,0.42500
1581973090.85195,17432576.00000,0.38125,0.38125
1581973316.11476,17563648.00000,0.38750,0.38750
1581973549.53143,17694720.00000,0.33750,0.33750
1581973770.73251,17825792.00000,0.31250,0.31250
1581973888.21474,17891328.00000,0.31250,0.31250
1581973998.93895,17956864.00000,0.42500,0.42500
1581974108.09604,18022400.00000,0.41250,0.41250
1581974217.78073,18087936.00000,0.38125,0.38125
1581974435.67890,18219008.00000,0.43125,0.43125
1581974540.69529,18284544.00000,0.38125,0.38125
1581974643.57145,18350080.00000,0.33750,0.33750
1581974748.36197,18415616.00000,0.29375,0.29375
1581974852.29389,18481152.00000,0.28750,0.28750
1581974961.52046,18546688.00000,0.28750,0.28750
1581975070.71957,18612224.00000,0.37500,0.37500
1581975183.31296,18677760.00000,0.31875,0.31875
1581975735.43638,19005440.00000,0.22500,0.22500
1581975945.83087,19136512.00000,0.15625,0.15625
1581976054.93328,19202048.00000,0.13750,0.13750
1581976262.28330,19333120.00000,0.18125,0.18125
1581976368.20794,19398656.00000,0.16250,0.16250
1581976473.47630,19464192.00000,0.15000,0.15000
1581976581.00059,19529728.00000,0.13750,0.13750
1581976684.42085,19595264.00000,0.19375,0.19375
1581976786.04710,19660800.00000,0.23125,0.23125
1581976895.05916,19726336.00000,0.28125,0.28125
1581977002.01035,19791872.00000,0.30000,0.30000
1581977106.78822,19857408.00000,0.30000,0.30000
1581977211.60007,19922944.00000,0.31250,0.31250
1581977317.36607,19988480.00000,0.36250,0.36250
1581977632.92528,20185088.00000,0.34375,0.34375
1581977733.96417,20250624.00000,0.33750,0.33750
1581977837.90581,20316160.00000,0.33125,0.33125
1581977943.53206,20381696.00000,0.35625,0.35625
1581978051.40636,20447232.00000,0.48125,0.48125
1581978269.87316,20578304.00000,0.53125,0.53125
1581978378.68291,20643840.00000,0.47500,0.47500
1581978487.45641,20709376.00000,0.45625,0.45625
1581978598.68249,20774912.00000,0.40000,0.40000
1581978705.84933,20840448.00000,0.41250,0.41250
1581978813.09902,20905984.00000,0.46250,0.46250
1581978920.19588,20971520.00000,0.46875,0.46875
1581979026.75396,21037056.00000,0.49375,0.49375
1581979135.50995,21102592.00000,0.43750,0.43750
1581979239.92169,21168128.00000,0.48125,0.48125
1581979348.38807,21233664.00000,0.51250,0.51250
1581979455.97414,21299200.00000,0.50000,0.50000
1581979566.03854,21364736.00000,0.55000,0.55000
1581979669.42124,21430272.00000,0.53125,0.53125
1581979775.16430,21495808.00000,0.50000,0.50000
1581979880.74851,21561344.00000,0.50625,0.50625
1581980093.22963,21692416.00000,0.48125,0.48125
1581980203.85961,21757952.00000,0.44375,0.44375
1581980414.54254,21889024.00000,0.51250,0.51250
1581980626.16651,22020096.00000,0.51250,0.51250
1581980840.91977,22151168.00000,0.55625,0.55625
1581980948.86902,22216704.00000,0.51875,0.51875
1581981055.75191,22282240.00000,0.50000,0.50000
1581981165.90887,22347776.00000,0.53125,0.53125
1581981276.04142,22413312.00000,0.51875,0.51875
1581981385.08690,22478848.00000,0.48750,0.48750
1581981489.11038,22544384.00000,0.48750,0.48750
1581981596.01659,22609920.00000,0.40000,0.40000
1581981706.29305,22675456.00000,0.34375,0.34375
1581981811.96371,22740992.00000,0.35625,0.35625
1581981920.43836,22806528.00000,0.46250,0.46250
1581982025.86825,22872064.00000,0.52500,0.52500
1581982132.20973,22937600.00000,0.50000,0.50000
1581982237.69171,23003136.00000,0.50625,0.50625
1581982343.14450,23068672.00000,0.45625,0.45625
1581982447.88376,23134208.00000,0.46875,0.46875
1581982553.90457,23199744.00000,0.43125,0.43125
1581982656.23745,23265280.00000,0.45625,0.45625
1581982759.89423,23330816.00000,0.46250,0.46250
1581982867.63607,23396352.00000,0.47500,0.47500
1581982980.89636,23461888.00000,0.52500,0.52500
1581983088.55173,23527424.00000,0.50625,0.50625
1581983192.98526,23592960.00000,0.40000,0.40000
1581983303.16697,23658496.00000,0.38125,0.38125
1581983408.89017,23724032.00000,0.51875,0.51875
1581983515.92239,23789568.00000,0.46250,0.46250
1581983622.76590,23855104.00000,0.41875,0.41875
1581983731.47220,23920640.00000,0.36250,0.36250
1581983837.75365,23986176.00000,0.37500,0.37500
1581983943.45553,24051712.00000,0.44375,0.44375
1581984056.65704,24117248.00000,0.40625,0.40625
1581984164.01261,24182784.00000,0.46875,0.46875
1581984379.78983,24313856.00000,0.46250,0.46250
1581984490.44400,24379392.00000,0.38750,0.38750
1581984705.64391,24510464.00000,0.45000,0.45000
1581984811.35336,24576000.00000,0.42500,0.42500
1581984924.03427,24641536.00000,0.43750,0.43750
1581985028.08514,24707072.00000,0.43125,0.43125
1581985132.86315,24772608.00000,0.45625,0.45625
1581985239.17998,24838144.00000,0.43750,0.43750
1581985344.20647,24903680.00000,0.47500,0.47500
1581985559.47971,25034752.00000,0.47500,0.47500
1581985668.47086,25100288.00000,0.38125,0.38125
1581985879.66778,25231360.00000,0.37500,0.37500
1581985986.75299,25296896.00000,0.46875,0.46875
1581986092.95026,25362432.00000,0.51250,0.51250
1581986197.89013,25427968.00000,0.45625,0.45625
1581986303.12485,25493504.00000,0.50625,0.50625
1581986516.31445,25624576.00000,0.50000,0.50000
1581986624.37615,25690112.00000,0.47500,0.47500
1581986726.50327,25755648.00000,0.52500,0.52500
1581986833.63258,25821184.00000,0.57500,0.57500
1581987152.60263,26017792.00000,0.61875,0.61875
1581987366.71711,26148864.00000,0.55625,0.55625
1581987468.56460,26214400.00000,0.56250,0.56250
1581987683.93233,26345472.00000,0.60625,0.60625
1581987787.06436,26411008.00000,0.61250,0.61250
1581987888.15999,26476544.00000,0.62500,0.62500
1581988099.14948,26607616.00000,0.59375,0.59375
1581988205.13012,26673152.00000,0.56875,0.56875
1581988416.26562,26804224.00000,0.58125,0.58125
1581988632.01947,26935296.00000,0.47500,0.47500
1581988737.07157,27000832.00000,0.45000,0.45000
1581988844.28112,27066368.00000,0.42500,0.42500
1581989056.90658,27197440.00000,0.47500,0.47500
1581989170.24051,27262976.00000,0.42500,0.42500
1581989274.25219,27328512.00000,0.38750,0.38750
1581989591.29900,27525120.00000,0.53125,0.53125
1581989699.65986,27590656.00000,0.53750,0.53750
1581989805.59611,27656192.00000,0.63125,0.63125
1581989911.75369,27721728.00000,0.58750,0.58750
1581990020.23810,27787264.00000,0.54375,0.54375
1581990130.14336,27852800.00000,0.51875,0.51875
1581990345.53559,27983872.00000,0.48125,0.48125
1581990555.02457,28114944.00000,0.53750,0.53750
1581990772.00035,28246016.00000,0.50000,0.50000
1581990985.19302,28377088.00000,0.49375,0.49375
1581991313.60865,28573696.00000,0.36875,0.36875
1581991418.58827,28639232.00000,0.43125,0.43125
1581991634.72908,28770304.00000,0.49375,0.49375
1581991739.99300,28835840.00000,0.48125,0.48125
1581991846.63567,28901376.00000,0.45000,0.45000
1581991951.27210,28966912.00000,0.43750,0.43750
1581992055.98385,29032448.00000,0.36875,0.36875
1581992265.15494,29163520.00000,0.39375,0.39375
1581992370.73678,29229056.00000,0.40625,0.40625
1581992474.13447,29294592.00000,0.40625,0.40625
1581992577.81147,29360128.00000,0.41875,0.41875
1581992683.45875,29425664.00000,0.43125,0.43125
1581992786.70252,29491200.00000,0.43750,0.43750
1581992891.32354,29556736.00000,0.42500,0.42500
1581992996.75290,29622272.00000,0.41250,0.41250
1581993100.66245,29687808.00000,0.44375,0.44375
1581993206.68839,29753344.00000,0.38750,0.38750
1581993312.85745,29818880.00000,0.39375,0.39375
1581993421.60474,29884416.00000,0.45000,0.45000
1581993634.30892,30015488.00000,0.47500,0.47500
1581993745.69318,30081024.00000,0.43750,0.43750
1581993852.01501,30146560.00000,0.43750,0.43750
1581993957.79593,30212096.00000,0.42500,0.42500
1581994066.36656,30277632.00000,0.45625,0.45625
1581994169.08508,30343168.00000,0.39375,0.39375
1581994271.88020,30408704.00000,0.34375,0.34375
1581994376.56603,30474240.00000,0.31250,0.31250
1581994481.15391,30539776.00000,0.30625,0.30625
1581994586.72298,30605312.00000,0.36250,0.36250
1581994691.85062,30670848.00000,0.43750,0.43750
1581994800.39167,30736384.00000,0.50625,0.50625
1581994905.39126,30801920.00000,0.51250,0.51250
1581995015.97791,30867456.00000,0.51875,0.51875
1581995125.24423,30932992.00000,0.51250,0.51250
1581995233.25476,30998528.00000,0.49375,0.49375
1581995339.14067,31064064.00000,0.45000,0.45000
1581995445.28094,31129600.00000,0.46250,0.46250
1581995555.94297,31195136.00000,0.43125,0.43125
1581995772.41321,31326208.00000,0.48750,0.48750
1581995881.44366,31391744.00000,0.48750,0.48750
1581996305.75421,31653888.00000,0.51250,0.51250
1581996408.12381,31719424.00000,0.53750,0.53750
1581996514.15906,31784960.00000,0.53125,0.53125
1581996616.66517,31850496.00000,0.48750,0.48750
1581996725.65212,31916032.00000,0.50000,0.50000
1581996833.45524,31981568.00000,0.47500,0.47500
1581996939.52122,32047104.00000,0.42500,0.42500
1581997044.88291,32112640.00000,0.41250,0.41250
1581997261.33930,32243712.00000,0.50625,0.50625
1581997372.36155,32309248.00000,0.52500,0.52500
1581997480.26257,32374784.00000,0.53750,0.53750
1581997805.20058,32571392.00000,0.40625,0.40625
1581997910.19806,32636928.00000,0.43750,0.43750
1581998115.23483,32768000.00000,0.32500,0.32500
1581998434.93787,32964608.00000,0.36875,0.36875
1581998539.41930,33030144.00000,0.37500,0.37500
1581998642.08476,33095680.00000,0.41250,0.41250
1581998748.70792,33161216.00000,0.40625,0.40625
1581998852.12371,33226752.00000,0.36875,0.36875
1581998952.31769,33292288.00000,0.36875,0.36875
1581999053.67441,33357824.00000,0.35625,0.35625
1581999152.97393,33423360.00000,0.36875,0.36875
1581999256.48120,33488896.00000,0.38125,0.38125
1581999359.32792,33554432.00000,0.36875,0.36875
1581999461.94940,33619968.00000,0.37500,0.37500
1581999676.31681,33751040.00000,0.41875,0.41875
1581999782.34418,33816576.00000,0.46250,0.46250
1581999890.02960,33882112.00000,0.45625,0.45625
1581999997.45054,33947648.00000,0.45000,0.45000
1582000105.28000,34013184.00000,0.50625,0.50625
1582000212.08843,34078720.00000,0.45625,0.45625
1582000319.85757,34144256.00000,0.46250,0.46250
1582000532.77321,34275328.00000,0.38750,0.38750
1582000637.53952,34340864.00000,0.36250,0.36250
1582000744.18849,34406400.00000,0.36250,0.36250
1582000847.65691,34471936.00000,0.40625,0.40625
1582001475.36965,34865152.00000,0.43125,0.43125
1582001691.53313,34996224.00000,0.40625,0.40625
1582001797.92616,35061760.00000,0.37500,0.37500
1582001905.11630,35127296.00000,0.45625,0.45625
1582002013.55346,35192832.00000,0.50000,0.50000
1582002122.96403,35258368.00000,0.48750,0.48750
1582002230.30694,35323904.00000,0.54375,0.54375
1582002340.55477,35389440.00000,0.48750,0.48750
1582002449.51990,35454976.00000,0.41875,0.41875
1582002556.32302,35520512.00000,0.46250,0.46250
1582002662.29599,35586048.00000,0.45625,0.45625
1582002771.21065,35651584.00000,0.44375,0.44375
1582002879.56272,35717120.00000,0.41875,0.41875
1582002989.96981,35782656.00000,0.48125,0.48125
1582003096.61285,35848192.00000,0.46875,0.46875
1582003203.21429,35913728.00000,0.49375,0.49375
1582003317.08249,35979264.00000,0.50000,0.50000
1582003423.13972,36044800.00000,0.55000,0.55000
1582003640.81932,36175872.00000,0.49375,0.49375
1582003752.77675,36241408.00000,0.48750,0.48750
1582003860.00402,36306944.00000,0.54375,0.54375
1582004074.15825,36438016.00000,0.50000,0.50000
1582004184.42632,36503552.00000,0.54375,0.54375
1582004293.04113,36569088.00000,0.56875,0.56875
1582004403.29793,36634624.00000,0.55625,0.55625
1582004512.61534,36700160.00000,0.57500,0.57500
1582004619.52220,36765696.00000,0.59375,0.59375
1582004724.45050,36831232.00000,0.63125,0.63125
1582004932.78872,36962304.00000,0.58125,0.58125
1582005038.92508,37027840.00000,0.50625,0.50625
1582005145.51141,37093376.00000,0.51250,0.51250
1582005248.75690,37158912.00000,0.53125,0.53125
1582005352.63817,37224448.00000,0.48125,0.48125
1582005456.32620,37289984.00000,0.43750,0.43750
1582005561.36654,37355520.00000,0.41875,0.41875
1582005666.99580,37421056.00000,0.41875,0.41875
1582005769.42187,37486592.00000,0.47500,0.47500
1582005877.37509,37552128.00000,0.46875,0.46875
1582005981.14675,37617664.00000,0.51875,0.51875
1582006088.15431,37683200.00000,0.51875,0.51875
1582006297.07987,37814272.00000,0.55000,0.55000
1582006406.77031,37879808.00000,0.50000,0.50000
1582006512.93073,37945344.00000,0.49375,0.49375
1582006615.15877,38010880.00000,0.48750,0.48750
1582006723.13295,38076416.00000,0.52500,0.52500
1582006829.90034,38141952.00000,0.50625,0.50625
1582006936.42386,38207488.00000,0.51250,0.51250
1582007039.39927,38273024.00000,0.50000,0.50000
1582007145.33506,38338560.00000,0.42500,0.42500
1582007257.71171,38404096.00000,0.49375,0.49375
1582007364.40794,38469632.00000,0.49375,0.49375
1582007471.04385,38535168.00000,0.51250,0.51250
1582007572.73576,38600704.00000,0.53750,0.53750
1582007678.74262,38666240.00000,0.49375,0.49375
1582007892.11473,38797312.00000,0.48750,0.48750
1582008001.06103,38862848.00000,0.45000,0.45000
1582008109.00407,38928384.00000,0.48750,0.48750
1582008322.26280,39059456.00000,0.50625,0.50625
1582008427.97337,39124992.00000,0.46875,0.46875
1582008535.21084,39190528.00000,0.52500,0.52500
1582008642.37278,39256064.00000,0.48750,0.48750
1582008853.40089,39387136.00000,0.53125,0.53125
1582008961.22521,39452672.00000,0.61250,0.61250
1582009071.31394,39518208.00000,0.58750,0.58750
1582009177.77397,39583744.00000,0.60625,0.60625
1582009283.65618,39649280.00000,0.63750,0.63750
1582009388.63971,39714816.00000,0.58750,0.58750
1582009493.91488,39780352.00000,0.48750,0.48750
1582009705.78479,39911424.00000,0.50000,0.50000
1582009920.28912,40042496.00000,0.42500,0.42500
1582010025.73438,40108032.00000,0.37500,0.37500
1582010132.02951,40173568.00000,0.41250,0.41250
1582010454.63537,40370176.00000,0.39375,0.39375
1582010874.34201,40632320.00000,0.33125,0.33125
1582010978.58722,40697856.00000,0.30625,0.30625
1582011078.81880,40763392.00000,0.30625,0.30625
1582011183.56903,40828928.00000,0.30625,0.30625
1582011286.50106,40894464.00000,0.31250,0.31250
1582011390.13684,40960000.00000,0.26250,0.26250
1582011494.18475,41025536.00000,0.22500,0.22500
1582011596.22685,41091072.00000,0.18750,0.18750
1582011896.98880,41287680.00000,0.25625,0.25625
1582011999.33074,41353216.00000,0.31250,0.31250
1582012101.49964,41418752.00000,0.36250,0.36250
1582012201.53674,41484288.00000,0.35625,0.35625
1582012407.98969,41615360.00000,0.27500,0.27500
1582012509.17332,41680896.00000,0.23750,0.23750
1582012614.75870,41746432.00000,0.17500,0.17500
1582012819.29624,41877504.00000,0.24375,0.24375
1582012921.58145,41943040.00000,0.28125,0.28125
1582013023.75395,42008576.00000,0.25625,0.25625
1582013127.42239,42074112.00000,0.27500,0.27500
1582013230.12296,42139648.00000,0.28750,0.28750
1582013333.69234,42205184.00000,0.28125,0.28125
1582013439.95938,42270720.00000,0.28750,0.28750
1582013545.05554,42336256.00000,0.30625,0.30625
1582013647.39759,42401792.00000,0.36250,0.36250
1582013748.94012,42467328.00000,0.41250,0.41250
1582013857.03711,42532864.00000,0.45000,0.45000
1582013961.02642,42598400.00000,0.40625,0.40625
1582014068.74737,42663936.00000,0.40625,0.40625
1582014174.72956,42729472.00000,0.39375,0.39375
1582014281.10898,42795008.00000,0.40000,0.40000
1582014385.94041,42860544.00000,0.41250,0.41250
1582014700.14357,43057152.00000,0.46250,0.46250
1582014802.32274,43122688.00000,0.41875,0.41875
1582015009.88097,43253760.00000,0.40000,0.40000
1582015111.09096,43319296.00000,0.36250,0.36250
1582015213.14387,43384832.00000,0.33750,0.33750
1582015318.68830,43450368.00000,0.35625,0.35625
1582015424.03809,43515904.00000,0.33750,0.33750
1582015532.93212,43581440.00000,0.36250,0.36250
1582015639.04308,43646976.00000,0.34375,0.34375
1582015743.13912,43712512.00000,0.38750,0.38750
1582015847.26257,43778048.00000,0.37500,0.37500
1582015953.59926,43843584.00000,0.38125,0.38125
1582016056.34572,43909120.00000,0.38750,0.38750
1582016265.77319,44040192.00000,0.48125,0.48125
1582016371.73516,44105728.00000,0.51875,0.51875
1582016476.70291,44171264.00000,0.53125,0.53125
1582016580.20806,44236800.00000,0.49375,0.49375
1582016682.96897,44302336.00000,0.47500,0.47500
1582016787.91524,44367872.00000,0.43750,0.43750
1582016893.94872,44433408.00000,0.39375,0.39375
1582016997.01776,44498944.00000,0.40625,0.40625
1582017098.94628,44564480.00000,0.42500,0.42500
1582017200.18070,44630016.00000,0.45625,0.45625
1582017307.15831,44695552.00000,0.41875,0.41875
1582017411.40461,44761088.00000,0.39375,0.39375
1582017519.58047,44826624.00000,0.44375,0.44375
1582017625.70524,44892160.00000,0.35000,0.35000
1582017729.91736,44957696.00000,0.42500,0.42500
1582017832.78156,45023232.00000,0.45625,0.45625
1582017937.00090,45088768.00000,0.50625,0.50625
1582018039.96190,45154304.00000,0.51875,0.51875
1582018145.40455,45219840.00000,0.49375,0.49375
1582018248.73447,45285376.00000,0.44375,0.44375
1582018459.38093,45416448.00000,0.43750,0.43750
1582018670.96686,45547520.00000,0.42500,0.42500
1582018886.48473,45678592.00000,0.35000,0.35000
1582019207.40094,45875200.00000,0.35000,0.35000
1582019310.87906,45940736.00000,0.40000,0.40000
1582019414.76235,46006272.00000,0.48125,0.48125
1582019518.40930,46071808.00000,0.50625,0.50625
1582019622.36007,46137344.00000,0.49375,0.49375
1582019729.26827,46202880.00000,0.48750,0.48750
1582019832.37246,46268416.00000,0.45000,0.45000
1582019935.56383,46333952.00000,0.38125,0.38125
1582020039.05758,46399488.00000,0.39375,0.39375
1582020144.51989,46465024.00000,0.41875,0.41875
1582020249.11960,46530560.00000,0.46875,0.46875
1582020353.60595,46596096.00000,0.40625,0.40625
1582020460.97936,46661632.00000,0.42500,0.42500
1582020779.33982,46858240.00000,0.44375,0.44375
1582020884.19026,46923776.00000,0.44375,0.44375
1582020989.10596,46989312.00000,0.40000,0.40000
1582021200.92572,47120384.00000,0.48750,0.48750
1582021303.71037,47185920.00000,0.55000,0.55000
1582021407.60684,47251456.00000,0.54375,0.54375
1582021511.67099,47316992.00000,0.51875,0.51875
1582021618.73507,47382528.00000,0.58125,0.58125
1582021723.28154,47448064.00000,0.57500,0.57500
1582021829.98228,47513600.00000,0.45625,0.45625
1582021937.46705,47579136.00000,0.38750,0.38750
1582022043.52161,47644672.00000,0.41875,0.41875
1582022254.33573,47775744.00000,0.49375,0.49375
1582022359.71474,47841280.00000,0.54375,0.54375
1582022470.00246,47906816.00000,0.48750,0.48750
1582022581.40004,47972352.00000,0.43750,0.43750
1582022687.28451,48037888.00000,0.41875,0.41875
1582022897.97301,48168960.00000,0.41875,0.41875
1582023003.48531,48234496.00000,0.44375,0.44375
1582023108.50447,48300032.00000,0.41250,0.41250
1582023212.50310,48365568.00000,0.35625,0.35625
1582023316.09787,48431104.00000,0.37500,0.37500
1582023426.18091,48496640.00000,0.35625,0.35625
1582023530.88667,48562176.00000,0.36875,0.36875
1582023634.89242,48627712.00000,0.41875,0.41875
1582023736.75963,48693248.00000,0.39375,0.39375
1582023840.20739,48758784.00000,0.36250,0.36250
1582023948.05804,48824320.00000,0.36875,0.36875
1582024052.37446,48889856.00000,0.45000,0.45000
1582024154.30196,48955392.00000,0.41875,0.41875
1582024259.20553,49020928.00000,0.41875,0.41875
1582024464.29269,49152000.00000,0.41875,0.41875
1582024570.21367,49217536.00000,0.38750,0.38750
1582024670.91624,49283072.00000,0.33750,0.33750
1582024775.25068,49348608.00000,0.36250,0.36250
1582024878.29680,49414144.00000,0.36875,0.36875
1582024988.12061,49479680.00000,0.32500,0.32500
1582025095.32614,49545216.00000,0.30000,0.30000
1582025203.27491,49610752.00000,0.28750,0.28750
1582025518.51401,49807360.00000,0.27500,0.27500
1582025620.32421,49872896.00000,0.23750,0.23750
1582025827.29901,50003968.00000,0.22500,0.22500
1582025931.85319,50069504.00000,0.26875,0.26875
1582026035.07393,50135040.00000,0.28125,0.28125
1582026136.16931,50200576.00000,0.28750,0.28750
1582026237.42777,50266112.00000,0.26875,0.26875
1582026346.38406,50331648.00000,0.29375,0.29375
1582026552.75551,50462720.00000,0.25000,0.25000
1582026659.75026,50528256.00000,0.21250,0.21250
1582026761.05774,50593792.00000,0.28750,0.28750
1582026864.91202,50659328.00000,0.40625,0.40625
1582026970.85996,50724864.00000,0.43750,0.43750
1582027076.46219,50790400.00000,0.38125,0.38125
1582027181.55036,50855936.00000,0.35000,0.35000
1582027290.12781,50921472.00000,0.36250,0.36250
1582027504.13058,51052544.00000,0.26875,0.26875
1582027607.96636,51118080.00000,0.31250,0.31250
1582027712.49689,51183616.00000,0.31875,0.31875
1582027818.57419,51249152.00000,0.33750,0.33750
1582027926.26767,51314688.00000,0.34375,0.34375
1582028033.03638,51380224.00000,0.35000,0.35000
1582028135.94659,51445760.00000,0.36250,0.36250
1582028240.82456,51511296.00000,0.39375,0.39375
1582028345.19152,51576832.00000,0.40625,0.40625
1582028450.44195,51642368.00000,0.46250,0.46250
1582028557.09311,51707904.00000,0.48125,0.48125
1582028661.06926,51773440.00000,0.45625,0.45625
1582028766.78074,51838976.00000,0.45625,0.45625
1582028875.40457,51904512.00000,0.43125,0.43125
1582028981.66694,51970048.00000,0.46250,0.46250
1582029085.26888,52035584.00000,0.50000,0.50000
1582029192.89748,52101120.00000,0.41875,0.41875
1582029296.53832,52166656.00000,0.40000,0.40000
1582029403.08064,52232192.00000,0.40000,0.40000
1582029511.08286,52297728.00000,0.41250,0.41250
1582029617.11481,52363264.00000,0.46875,0.46875
1582029721.61472,52428800.00000,0.45000,0.45000
1582029829.23921,52494336.00000,0.43125,0.43125
1582030038.03939,52625408.00000,0.46875,0.46875
1582030141.55921,52690944.00000,0.43125,0.43125
1582030244.55583,52756480.00000,0.38750,0.38750
1582030346.83001,52822016.00000,0.37500,0.37500
1582030451.10111,52887552.00000,0.36250,0.36250
1582030555.38186,52953088.00000,0.38750,0.38750
1582030659.10613,53018624.00000,0.40000,0.40000
1582030763.77402,53084160.00000,0.42500,0.42500
1582030969.93453,53215232.00000,0.43125,0.43125
1582031076.61625,53280768.00000,0.45625,0.45625
1582031181.56784,53346304.00000,0.49375,0.49375
1582031285.05315,53411840.00000,0.48750,0.48750
1582031390.21689,53477376.00000,0.49375,0.49375
1582031497.17838,53542912.00000,0.49375,0.49375
1582031709.40582,53673984.00000,0.48125,0.48125
1582031814.36803,53739520.00000,0.44375,0.44375
1582031920.58819,53805056.00000,0.47500,0.47500
1582032029.36081,53870592.00000,0.41250,0.41250
1582032242.55351,54001664.00000,0.41875,0.41875
1582032348.92432,54067200.00000,0.41250,0.41250
1582032452.40284,54132736.00000,0.48125,0.48125
1582032767.94668,54329344.00000,0.56875,0.56875
1582032874.00095,54394880.00000,0.53750,0.53750
1582032976.35140,54460416.00000,0.55625,0.55625
1582033081.25880,54525952.00000,0.56250,0.56250
1582033185.64924,54591488.00000,0.53750,0.53750
1582033293.32580,54657024.00000,0.53125,0.53125
1582033399.07071,54722560.00000,0.51250,0.51250
1582033502.83256,54788096.00000,0.48125,0.48125
1582033605.26664,54853632.00000,0.50625,0.50625
1582033712.84991,54919168.00000,0.54375,0.54375
1582033815.96149,54984704.00000,0.56875,0.56875
1582033919.81756,55050240.00000,0.53750,0.53750
1582034020.91204,55115776.00000,0.53750,0.53750
1582034234.10882,55246848.00000,0.58125,0.58125
1582034336.17018,55312384.00000,0.57500,0.57500
1582034544.33817,55443456.00000,0.56250,0.56250
1582034646.86450,55508992.00000,0.53750,0.53750
1582034751.74187,55574528.00000,0.46875,0.46875
1582034857.00819,55640064.00000,0.48750,0.48750
1582035069.35824,55771136.00000,0.39375,0.39375
1582035172.85605,55836672.00000,0.43750,0.43750
1582035277.52469,55902208.00000,0.47500,0.47500
1582035380.59111,55967744.00000,0.49375,0.49375
1582035593.11835,56098816.00000,0.45625,0.45625
1582035801.57666,56229888.00000,0.41875,0.41875
1582036012.95161,56360960.00000,0.43750,0.43750
1582036115.76220,56426496.00000,0.43125,0.43125
1582036225.52897,56492032.00000,0.51250,0.51250
1582036332.22830,56557568.00000,0.57500,0.57500
1582036439.89526,56623104.00000,0.50625,0.50625
1582036872.67706,56885248.00000,0.48750,0.48750
1582036980.59592,56950784.00000,0.50625,0.50625
1582037084.25639,57016320.00000,0.50000,0.50000
1582037191.84647,57081856.00000,0.50000,0.50000
1582037296.08148,57147392.00000,0.51250,0.51250
1582037509.78610,57278464.00000,0.55000,0.55000
1582037617.65395,57344000.00000,0.51875,0.51875
1582037721.16146,57409536.00000,0.56875,0.56875
1582037827.01332,57475072.00000,0.57500,0.57500
1582037932.40353,57540608.00000,0.65000,0.65000
1582038039.45151,57606144.00000,0.56250,0.56250
1582038147.72841,57671680.00000,0.50000,0.50000
1582038255.15818,57737216.00000,0.46875,0.46875
1582038362.57450,57802752.00000,0.51875,0.51875
1582038467.62194,57868288.00000,0.50625,0.50625
1582038675.56847,57999360.00000,0.42500,0.42500
1582038781.06673,58064896.00000,0.42500,0.42500
1582038884.54963,58130432.00000,0.38750,0.38750
1582038991.27309,58195968.00000,0.38750,0.38750
1582039094.73802,58261504.00000,0.38125,0.38125
1582039199.38584,58327040.00000,0.38750,0.38750
1582039306.13534,58392576.00000,0.41250,0.41250
1582039411.07584,58458112.00000,0.40625,0.40625
1582039516.01651,58523648.00000,0.32500,0.32500
1582039620.90385,58589184.00000,0.35625,0.35625
1582039727.93863,58654720.00000,0.44375,0.44375
1582039831.82041,58720256.00000,0.49375,0.49375
1582039937.07905,58785792.00000,0.52500,0.52500
1582040042.27250,58851328.00000,0.43125,0.43125
1582040146.11654,58916864.00000,0.50000,0.50000
1582040251.59459,58982400.00000,0.53750,0.53750
1582040356.60655,59047936.00000,0.48750,0.48750
1582040566.21256,59179008.00000,0.32500,0.32500
1582040669.07301,59244544.00000,0.30000,0.30000
1582040772.43827,59310080.00000,0.30000,0.30000
1582040876.42105,59375616.00000,0.34375,0.34375
1582040980.42335,59441152.00000,0.35625,0.35625
1582041086.06488,59506688.00000,0.32500,0.32500
1582041193.44156,59572224.00000,0.40625,0.40625
1582041299.69647,59637760.00000,0.50000,0.50000
1582041405.34765,59703296.00000,0.51875,0.51875
1582041510.16611,59768832.00000,0.49375,0.49375
1582041615.80780,59834368.00000,0.46250,0.46250
1582041726.55897,59899904.00000,0.47500,0.47500


==> figures/training_curves/sp_tol.csv <==
Wall time,Step,Value
1579532962.1981845,65536,0.3499999940395355
1579533023.9129367,131072,0.3499999940395355
1579533089.1941292,196608,0.3499999940395355
1579533168.0286715,262144,0.3499999940395355
1579533231.6799908,327680,0.3499999940395355
1579533293.1872346,393216,0.3499999940395355
1579533354.540085,458752,0.3499999940395355
1579533415.6174755,524288,0.3499999940395355
1579533475.3545005,589824,0.3499999940395355
1579533535.1326134,655360,0.3499999940395355
1579533594.1818297,720896,0.3499999940395355
1579533653.5005023,786432,0.3499999940395355
1579533712.445039,851968,0.3499999940395355
1579533771.1758583,917504,0.3499999940395355
1579533830.3741755,983040,0.3499999940395355
1579533889.4653058,1048576,0.3499999940395355
1579533948.7410004,1114112,0.3499999940395355
1579534007.225697,1179648,0.3499999940395355
1579534065.499397,1245184,0.3499999940395355
1579534124.491335,1310720,0.3499999940395355
1579534183.389812,1376256,0.3499999940395355
1579534242.4125783,1441792,0.3499999940395355
1579534301.0561004,1507328,0.3499999940395355
1579534360.1323771,1572864,0.3499999940395355
1579534419.4662433,1638400,0.3499999940395355
1579534478.9669886,1703936,0.3499999940395355
1579534538.2492533,1769472,0.3499999940395355
1579534597.4050295,1835008,0.3499999940395355
1579534656.7240915,1900544,0.3499999940395355
1579534716.1982548,1966080,0.3499999940395355
1579534775.3999586,2031616,0.3499999940395355
1579534834.6341093,2097152,0.3499999940395355
1579534893.9006479,2162688,0.3499999940395355
1579534953.665591,2228224,0.3499999940395355
1579535013.54036,2293760,0.3499999940395355
1579535073.3345044,2359296,0.3499999940395355
1579535133.3123271,2424832,0.3499999940395355
1579535192.778086,2490368,0.3499999940395355
1579535252.6328354,2555904,0.3499999940395355
1579535312.7847934,2621440,0.3499999940395355
1579535372.5917244,2686976,0.3499999940395355
1579535432.987058,2752512,0.3499999940395355
1579535493.0512965,2818048,0.3499999940395355
1579535552.724583,2883584,0.3499999940395355
1579535612.4887779,2949120,0.3499999940395355
1579535672.2633545,3014656,0.3499999940395355
1579535732.616918,3080192,0.3499999940395355
1579535792.561193,3145728,0.3499999940395355
1579535852.4949746,3211264,0.3499999940395355
1579535912.6592321,3276800,0.3499999940395355
1579535972.650504,3342336,0.3499999940395355
1579536032.279941,3407872,0.3499999940395355
1579536092.3726285,3473408,0.3499999940395355
1579536152.2157218,3538944,0.3499999940395355
1579536211.8933363,3604480,0.3499999940395355
1579536271.7151253,3670016,0.3499999940395355
1579536331.975295,3735552,0.3499999940395355
1579536391.6814535,3801088,0.3499999940395355
1579536451.8184967,3866624,0.33666667342185974
1579536511.4899244,3932160,0.33666667342185974
1579536571.3278213,3997696,0.33666667342185974
1579536631.6693358,4063232,0.33666667342185974
1579536691.6281214,4128768,0.33666667342185974
1579536751.9460902,4194304,0.33666667342185974
1579536812.2379131,4259840,0.33666667342185974
1579536873.0095882,4325376,0.33666667342185974
1579536933.3909965,4390912,0.33666667342185974
1579536993.8917677,4456448,0.33666667342185974
1579537054.5840373,4521984,0.33666667342185974
1579537115.0305102,4587520,0.33666667342185974
1579537175.8188045,4653056,0.33666667342185974
1579537236.2450573,4718592,0.33666667342185974
1579537297.2096019,4784128,0.3233333230018616
1579537357.477523,4849664,0.3233333230018616
1579537417.9721317,4915200,0.3233333230018616
1579537478.4729702,4980736,0.3233333230018616
1579537539.829167,5046272,0.3233333230018616
1579537600.2013588,5111808,0.3233333230018616
1579537661.0562174,5177344,0.3233333230018616
1579537721.7396164,5242880,0.3233333230018616
1579537781.866885,5308416,0.3233333230018616
1579537842.8168375,5373952,0.3233333230018616
1579537903.7325804,5439488,0.3233333230018616
1579537964.413469,5505024,0.3233333230018616
1579538024.8959436,5570560,0.3233333230018616
1579538085.377101,5636096,0.3233333230018616
1579538145.8967228,5701632,0.3233333230018616
1579538206.4090748,5767168,0.3233333230018616
1579538267.6463828,5832704,0.3233333230018616
1579538328.185304,5898240,0.3233333230018616
1579538388.4744556,5963776,0.3100000023841858
1579538449.6169982,6029312,0.3100000023841858
1579538510.80074,6094848,0.3100000023841858
1579538571.6453536,6160384,0.3100000023841858
1579538631.8914711,6225920,0.3100000023841858
1579538692.329155,6291456,0.3100000023841858
1579538753.0741332,6356992,0.3100000023841858
1579538813.5193973,6422528,0.3100000023841858
1579538874.1071978,6488064,0.3100000023841858
1579538934.533375,6553600,0.3100000023841858
1579538994.9233506,6619136,0.3100000023841858
1579539055.5619245,6684672,0.3100000023841858
1579539115.7696002,6750208,0.3100000023841858
1579539176.5221155,6815744,0.3100000023841858
1579539236.7707863,6881280,0.3100000023841858
1579539297.3886304,6946816,0.2966666519641876
1579539357.9417193,7012352,0.2966666519641876
1579539418.3684912,7077888,0.2966666519641876
1579539478.9638813,7143424,0.2966666519641876
1579539539.1096737,7208960,0.2966666519641876
1579539599.3546984,7274496,0.2966666519641876
1579539659.7528124,7340032,0.2966666519641876
1579539720.2288775,7405568,0.2966666519641876
1579539780.451947,7471104,0.2966666519641876
1579539840.699642,7536640,0.2966666519641876
1579539901.1792638,7602176,0.2966666519641876
1579539961.9905791,7667712,0.2966666519641876
1579540022.0555944,7733248,0.2966666519641876
1579540082.5512881,7798784,0.2966666519641876
1579540142.7618074,7864320,0.28333333134651184
1579540202.8525527,7929856,0.28333333134651184
1579540263.4590127,7995392,0.28333333134651184
1579540323.8066068,8060928,0.28333333134651184
1579540384.2739427,8126464,0.28333333134651184
1579540444.015028,8192000,0.28333333134651184
1579540503.9524858,8257536,0.28333333134651184
1579540564.6497118,8323072,0.28333333134651184
1579540624.7619772,8388608,0.28333333134651184
1579540685.1871374,8454144,0.28333333134651184
1579540745.6191533,8519680,0.28333333134651184
1579540805.719722,8585216,0.28333333134651184
1579540866.0071025,8650752,0.28333333134651184
1579540926.2411,8716288,0.28333333134651184
1579540986.4090033,8781824,0.28333333134651184
1579541046.639855,8847360,0.28333333134651184
1579541107.0957296,8912896,0.28333333134651184
1579541167.0465655,8978432,0.28333333134651184
1579541227.6880014,9043968,0.28333333134651184
1579541288.0591853,9109504,0.28333333134651184
1579541348.9169905,9175040,0.28333333134651184
1579541409.1778276,9240576,0.28333333134651184
1579541469.3021612,9306112,0.28333333134651184
1579541529.6549354,9371648,0.28333333134651184
1579541590.240114,9437184,0.28333333134651184
1579541650.2611272,9502720,0.28333333134651184
1579541710.2607055,9568256,0.28333333134651184
1579541770.2500699,9633792,0.28333333134651184
1579541830.146166,9699328,0.28333333134651184
1579541890.4273586,9764864,0.28333333134651184
1579541950.4367988,9830400,0.28333333134651184
1579542010.6747448,9895936,0.28333333134651184
1579542071.014341,9961472,0.28333333134651184
1579542131.4541883,10027008,0.28333333134651184
1579542192.2642443,10092544,0.28333333134651184
1579542252.6041796,10158080,0.28333333134651184
1579542312.8084884,10223616,0.27000001072883606
1579542372.612867,10289152,0.27000001072883606
1579542432.5724883,10354688,0.27000001072883606
1579542493.226588,10420224,0.27000001072883606
1579542553.3620675,10485760,0.27000001072883606
1579542613.3115697,10551296,0.27000001072883606
1579542673.6641085,10616832,0.27000001072883606
1579542733.9848464,10682368,0.27000001072883606
1579542794.4871435,10747904,0.27000001072883606
1579542855.0000768,10813440,0.27000001072883606
1579542915.5297203,10878976,0.27000001072883606
1579542976.2118359,10944512,0.27000001072883606
1579543036.3834217,11010048,0.27000001072883606
1579543097.0956483,11075584,0.27000001072883606
1579543157.855143,11141120,0.27000001072883606
1579543218.2158484,11206656,0.27000001072883606
1579543278.52773,11272192,0.27000001072883606
1579543339.0375655,11337728,0.27000001072883606
1579543399.3247738,11403264,0.27000001072883606
1579543460.1072059,11468800,0.27000001072883606
1579543520.554081,11534336,0.27000001072883606
1579543581.3079352,11599872,0.27000001072883606
1579543641.4353068,11665408,0.27000001072883606
1579543701.7904842,11730944,0.27000001072883606
1579543762.2271626,11796480,0.27000001072883606
1579543822.899004,11862016,0.27000001072883606
1579543883.3468008,11927552,0.27000001072883606
1579543943.7078023,11993088,0.27000001072883606
1579544004.4512243,12058624,0.27000001072883606
1579544064.9136052,12124160,0.27000001072883606
1579544125.5583632,12189696,0.27000001072883606
1579544186.1846828,12255232,0.27000001072883606
1579544247.2593062,12320768,0.27000001072883606
1579544307.7314365,12386304,0.27000001072883606
1579544367.8950515,12451840,0.27000001072883606
1579544427.920764,12517376,0.27000001072883606
1579544488.092122,12582912,0.27000001072883606
1579544548.6356242,12648448,0.27000001072883606
1579544609.0745633,12713984,0.27000001072883606
1579544669.257276,12779520,0.27000001072883606
1579544729.3401847,12845056,0.27000001072883606
1579544789.225099,12910592,0.27000001072883606
1579544849.4247062,12976128,0.27000001072883606
1579544909.4127138,13041664,0.27000001072883606
1579544969.5751164,13107200,0.27000001072883606
1579545029.3943443,13172736,0.27000001072883606
1579545089.5066526,13238272,0.27000001072883606
1579545149.8516715,13303808,0.27000001072883606
1579545210.1410167,13369344,0.27000001072883606
1579545270.1710138,13434880,0.27000001072883606
1579545330.66067,13500416,0.27000001072883606
1579545390.9814606,13565952,0.27000001072883606
1579545451.097221,13631488,0.27000001072883606
1579545511.276065,13697024,0.27000001072883606
1579545571.6092622,13762560,0.27000001072883606
1579545632.3063438,13828096,0.27000001072883606
1579545692.757342,13893632,0.27000001072883606
1579545752.8254397,13959168,0.27000001072883606
1579545813.3337424,14024704,0.27000001072883606
1579545873.8107924,14090240,0.27000001072883606
1579545934.913358,14155776,0.27000001072883606
1579545995.6290433,14221312,0.27000001072883606
1579546056.0572011,14286848,0.27000001072883606
1579546115.9246051,14352384,0.27000001072883606
1579546176.3345852,14417920,0.27000001072883606
1579546237.2453306,14483456,0.27000001072883606
1579546297.2790174,14548992,0.27000001072883606
1579546357.883689,14614528,0.27000001072883606
1579546418.5211813,14680064,0.27000001072883606
1579546479.1966138,14745600,0.27000001072883606
1579546539.9925678,14811136,0.27000001072883606
1579546600.6885214,14876672,0.27000001072883606
1579546661.684791,14942208,0.27000001072883606
1579546722.0959065,15007744,0.27000001072883606
1579546782.7805843,15073280,0.27000001072883606
1579546842.9643323,15138816,0.27000001072883606
1579546903.6588893,15204352,0.27000001072883606
1579546964.214099,15269888,0.27000001072883606
1579547024.5850184,15335424,0.27000001072883606
1579547085.1956947,15400960,0.27000001072883606
1579547146.3695343,15466496,0.27000001072883606
1579547207.0093467,15532032,0.27000001072883606
1579547267.8254046,15597568,0.27000001072883606
1579547328.4786394,15663104,0.27000001072883606
1579547388.7295084,15728640,0.27000001072883606
1579547448.9373002,15794176,0.27000001072883606
1579547508.9189537,15859712,0.27000001072883606
1579547569.4578857,15925248,0.27000001072883606
1579547630.311938,15990784,0.27000001072883606
1579547690.672676,16056320,0.27000001072883606
1579547751.5168371,16121856,0.27000001072883606
1579547811.683571,16187392,0.27000001072883606
1579547872.386462,16252928,0.27000001072883606
1579547932.3857193,16318464,0.27000001072883606
1579547992.6794758,16384000,0.27000001072883606
1579548053.2538025,16449536,0.27000001072883606
1579548113.716343,16515072,0.27000001072883606
1579548174.1565263,16580608,0.2566666603088379
1579548234.4194202,16646144,0.2566666603088379
1579548295.0980015,16711680,0.2566666603088379
1579548355.8850594,16777216,0.2566666603088379
1579548416.3978853,16842752,0.2566666603088379
1579548476.768029,16908288,0.2566666603088379
1579548536.49708,16973824,0.2566666603088379
1579548596.524533,17039360,0.2566666603088379
1579548657.3754988,17104896,0.2566666603088379
1579548717.5841923,17170432,0.2566666603088379
1579548777.6483996,17235968,0.2566666603088379
1579548837.7319875,17301504,0.2566666603088379
1579548897.5616546,17367040,0.2566666603088379
1579548958.1498923,17432576,0.2566666603088379
1579549018.2232542,17498112,0.2566666603088379
1579549077.9886215,17563648,0.2566666603088379
1579549138.0271935,17629184,0.2566666603088379
1579549198.1748507,17694720,0.2566666603088379
1579549258.4638393,17760256,0.2566666603088379
1579549318.467276,17825792,0.2566666603088379
1579549379.0361614,17891328,0.2566666603088379
1579549439.857259,17956864,0.2566666603088379
1579549500.2353451,18022400,0.2566666603088379
1579549560.7036934,18087936,0.2566666603088379
1579549620.7969654,18153472,0.2566666603088379
1579549681.0520384,18219008,0.2566666603088379
1579549740.9482741,18284544,0.2566666603088379
1579549800.7886095,18350080,0.2566666603088379
1579549860.7490728,18415616,0.2566666603088379
1579549920.7114599,18481152,0.2566666603088379
1579549980.9372916,18546688,0.2566666603088379
1579550040.882572,18612224,0.2566666603088379
1579550100.8717248,18677760,0.2566666603088379
1579550161.2964633,18743296,0.2566666603088379
1579550221.5641859,18808832,0.2566666603088379
1579550281.4748967,18874368,0.2566666603088379
1579550341.633889,18939904,0.2566666603088379
1579550401.6454492,19005440,0.2566666603088379
1579550461.8415163,19070976,0.2566666603088379
1579550522.207244,19136512,0.2566666603088379
1579550582.443382,19202048,0.2566666603088379
1579550642.3222349,19267584,0.2566666603088379
1579550702.0475638,19333120,0.2566666603088379
1579550762.2373505,19398656,0.2566666603088379
1579550822.3076355,19464192,0.2566666603088379
1579550882.388764,19529728,0.2566666603088379
1579550942.4553657,19595264,0.2566666603088379
1579551002.3972392,19660800,0.2566666603088379
1579551062.6323056,19726336,0.2566666603088379
1579551122.607253,19791872,0.2566666603088379
1579551182.4718904,19857408,0.2566666603088379
1579551242.336092,19922944,0.2566666603088379
1579551302.4621286,19988480,0.2566666603088379
1579551362.7835956,20054016,0.2566666603088379
1579551423.3543293,20119552,0.2566666603088379
1579551483.8635805,20185088,0.2566666603088379
1579551544.0019083,20250624,0.2566666603088379
1579551604.4036052,20316160,0.2566666603088379
1579551664.1713145,20381696,0.2566666603088379
1579551724.359576,20447232,0.2566666603088379
1579551784.693209,20512768,0.2566666603088379
1579551845.0531359,20578304,0.2566666603088379
1579551905.0620823,20643840,0.2566666603088379
1579551965.520868,20709376,0.2566666603088379
1579552025.714144,20774912,0.2566666603088379
1579552085.71295,20840448,0.2566666603088379
1579552145.534078,20905984,0.2566666603088379
1579552204.8738887,20971520,0.2566666603088379
1579552264.3271246,21037056,0.2566666603088379
1579552324.3130383,21102592,0.2566666603088379
1579552384.1206982,21168128,0.2566666603088379
1579552444.0581303,21233664,0.2566666603088379
1579552503.699132,21299200,0.2566666603088379
1579552564.0043275,21364736,0.2566666603088379
1579552624.1778529,21430272,0.2566666603088379
1579552684.0488505,21495808,0.2566666603088379
1579552743.5270708,21561344,0.2566666603088379
1579552803.611817,21626880,0.2566666603088379
1579552863.828193,21692416,0.2566666603088379
1579552923.976631,21757952,0.2566666603088379
1579552983.7501469,21823488,0.2566666603088379
1579553044.018135,21889024,0.2566666603088379
1579553103.8063555,21954560,0.2566666603088379
1579553164.1160052,22020096,0.2566666603088379
1579553224.2509,22085632,0.2566666603088379
1579553284.374453,22151168,0.2566666603088379
1579553344.4339762,22216704,0.2566666603088379
1579553404.5103204,22282240,0.2566666603088379
1579553464.6734872,22347776,0.2566666603088379
1579553524.328934,22413312,0.2566666603088379
1579553583.8455868,22478848,0.2566666603088379
1579553643.2080884,22544384,0.2566666603088379
1579553702.9314573,22609920,0.2566666603088379
1579553762.8989153,22675456,0.2566666603088379
1579553822.7243433,22740992,0.2566666603088379
1579553882.746127,22806528,0.2566666603088379
1579553942.5202315,22872064,0.2566666603088379
1579554002.1491008,22937600,0.2566666603088379
1579554062.1838567,23003136,0.2566666603088379
1579554121.7386763,23068672,0.2566666603088379
1579554181.0472476,23134208,0.2566666603088379
1579554240.5334568,23199744,0.2566666603088379
1579554300.2048752,23265280,0.2566666603088379
1579554359.8458412,23330816,0.2566666603088379
1579554419.490041,23396352,0.2566666603088379
1579554479.8713224,23461888,0.2566666603088379
1579554539.362673,23527424,0.2566666603088379
1579554599.2154386,23592960,0.2566666603088379
1579554659.2803931,23658496,0.2566666603088379
1579554719.2110763,23724032,0.2566666603088379
1579554779.187928,23789568,0.2566666603088379
1579554839.1281767,23855104,0.2566666603088379
1579554899.2066774,23920640,0.2566666603088379
1579554959.5721564,23986176,0.2566666603088379
1579555019.4612865,24051712,0.2566666603088379
1579555079.230857,24117248,0.2566666603088379
1579555139.1707313,24182784,0.2566666603088379
1579555199.161807,24248320,0.2566666603088379
1579555259.2169578,24313856,0.2566666603088379
1579555318.7114265,24379392,0.2566666603088379
1579555378.6792862,24444928,0.2566666603088379
1579555438.4908564,24510464,0.2566666603088379
1579555498.0949697,24576000,0.2566666603088379
1579555557.7492867,24641536,0.2566666603088379
1579555617.3873749,24707072,0.2566666603088379
1579555676.838686,24772608,0.2566666603088379
1579555736.2586718,24838144,0.2566666603088379
1579555795.661843,24903680,0.2566666603088379
1579555855.1466193,24969216,0.2566666603088379
1579555914.790116,25034752,0.2566666603088379
1579555974.2068272,25100288,0.2566666603088379
1579556033.7343633,25165824,0.2566666603088379
1579556093.465287,25231360,0.2566666603088379
1579556153.0721912,25296896,0.2566666603088379
1579556212.5515895,25362432,0.2566666603088379
1579556272.4435403,25427968,0.2566666603088379
1579556332.3345122,25493504,0.2566666603088379
1579556392.2501788,25559040,0.2566666603088379
1579556451.9981394,25624576,0.2566666603088379
1579556511.8279233,25690112,0.2566666603088379
1579556571.4127104,25755648,0.2566666603088379
1579556631.0434,25821184,0.2566666603088379
1579556690.597312,25886720,0.2566666603088379
1579556750.2561276,25952256,0.2566666603088379
1579556810.131076,26017792,0.2566666603088379
1579556870.006226,26083328,0.2433333396911621
1579556930.0629067,26148864,0.2433333396911621
1579556989.944844,26214400,0.2433333396911621
1579557049.7735205,26279936,0.2433333396911621
1579557109.4612346,26345472,0.2433333396911621
1579557169.2157607,26411008,0.2433333396911621
1579557228.9053435,26476544,0.2433333396911621
1579557288.6499934,26542080,0.2433333396911621
1579557348.3677747,26607616,0.2433333396911621
1579557407.8248696,26673152,0.2433333396911621
1579557467.6279237,26738688,0.2433333396911621
1579557527.2468112,26804224,0.2433333396911621
1579557586.4626863,26869760,0.23000000417232513
1579557645.8711562,26935296,0.21666666865348816
1579557705.5059514,27000832,0.20333333313465118
1579557765.0298417,27066368,0.20333333313465118
1579557824.4935455,27131904,0.20333333313465118
1579557884.1372736,27197440,0.20333333313465118
1579557944.1874247,27262976,0.20333333313465118
1579558003.8127422,27328512,0.20333333313465118
1579558063.5692408,27394048,0.20333333313465118
1579558123.2488914,27459584,0.20333333313465118
1579558183.0865526,27525120,0.20333333313465118
1579558242.8732615,27590656,0.20333333313465118
1579558302.469508,27656192,0.20333333313465118
1579558362.240991,27721728,0.20333333313465118
1579558422.1611927,27787264,0.20333333313465118
1579558482.0842519,27852800,0.20333333313465118
1579558542.0000007,27918336,0.20333333313465118
1579558601.834261,27983872,0.20333333313465118
1579558661.7459414,28049408,0.20333333313465118
1579558721.3464887,28114944,0.20333333313465118
1579558780.8896332,28180480,0.20333333313465118
1579558840.754834,28246016,0.20333333313465118
1579558900.4389632,28311552,0.20333333313465118
1579558960.1211207,28377088,0.20333333313465118
1579559019.7794118,28442624,0.20333333313465118
1579559079.2870474,28508160,0.20333333313465118
1579559138.840817,28573696,0.20333333313465118
1579559198.4143214,28639232,0.20333333313465118
1579559257.7294493,28704768,0.20333333313465118
1579559317.2179873,28770304,0.20333333313465118
1579559377.0070522,28835840,0.20333333313465118
1579559436.8035502,28901376,0.20333333313465118
1579559496.6566472,28966912,0.20333333313465118
1579559556.4610116,29032448,0.20333333313465118
1579559616.3206403,29097984,0.20333333313465118
1579559676.183053,29163520,0.20333333313465118
1579559735.909347,29229056,0.20333333313465118
1579559795.8536615,29294592,0.20333333313465118
1579559855.6218822,29360128,0.20333333313465118
1579559915.6139898,29425664,0.20333333313465118
1579559975.2377155,29491200,0.20333333313465118
1579560035.3194258,29556736,0.20333333313465118
1579560094.675331,29622272,0.20333333313465118
1579560154.6063511,29687808,0.20333333313465118
1579560213.9362988,29753344,0.20333333313465118
1579560273.9048693,29818880,0.20333333313465118
1579560333.8885448,29884416,0.20333333313465118
1579560393.94187,29949952,0.20333333313465118
1579560454.0459096,30015488,0.20333333313465118
1579560513.867297,30081024,0.20333333313465118
1579560573.6997113,30146560,0.20333333313465118
1579560633.639739,30212096,0.20333333313465118
1579560693.9052045,30277632,0.20333333313465118
1579560753.5026968,30343168,0.20333333313465118
1579560813.185152,30408704,0.20333333313465118
1579560872.866886,30474240,0.20333333313465118
1579560933.012142,30539776,0.20333333313465118
1579560992.7289338,30605312,0.20333333313465118
1579561052.3952403,30670848,0.1899999976158142
1579561112.2201955,30736384,0.1899999976158142
1579561171.8281982,30801920,0.17666666209697723
1579561231.7723722,30867456,0.17666666209697723
1579561291.4359784,30932992,0.17666666209697723
1579561351.3575823,30998528,0.17666666209697723
1579561411.1689641,31064064,0.17666666209697723
1579561470.7401204,31129600,0.17666666209697723
1579561530.4566565,31195136,0.17666666209697723
1579561589.7748375,31260672,0.17666666209697723
1579561649.720102,31326208,0.17666666209697723
1579561709.4612563,31391744,0.16333332657814026
1579561769.145155,31457280,0.16333332657814026
1579561828.8773952,31522816,0.16333332657814026
1579561888.6352644,31588352,0.16333332657814026
1579561948.2811515,31653888,0.16333332657814026
1579562008.2792523,31719424,0.16333332657814026
1579562068.4579554,31784960,0.16333332657814026
1579562128.6598127,31850496,0.16333332657814026
1579562188.372632,31916032,0.16333332657814026
1579562248.563946,31981568,0.16333332657814026
1579562308.695074,32047104,0.16333332657814026
1579562368.7357924,32112640,0.16333332657814026
1579562429.0841894,32178176,0.16333332657814026
1579562489.3081255,32243712,0.16333332657814026
1579562549.4476063,32309248,0.16333332657814026
1579562609.3182228,32374784,0.16333332657814026
1579562669.3043687,32440320,0.16333332657814026
1579562729.1609912,32505856,0.16333332657814026
1579562789.3008823,32571392,0.15000000596046448
1579562849.3474174,32636928,0.15000000596046448
1579562909.3561912,32702464,0.15000000596046448
1579562969.439551,32768000,0.15000000596046448
1579563029.44584,32833536,0.15000000596046448
1579563089.6363056,32899072,0.15000000596046448
1579563149.5142415,32964608,0.15000000596046448
1579563209.3769984,33030144,0.15000000596046448
1579563269.468593,33095680,0.15000000596046448
1579563329.3226721,33161216,0.15000000596046448
1579563389.0868902,33226752,0.15000000596046448
1579563448.5953543,33292288,0.15000000596046448
1579563508.3095148,33357824,0.15000000596046448
1579563568.0520182,33423360,0.15000000596046448
1579563627.8005214,33488896,0.15000000596046448
1579563687.3636794,33554432,0.15000000596046448
1579563747.1438167,33619968,0.15000000596046448
1579563807.109867,33685504,0.15000000596046448
1579563867.1142468,33751040,0.15000000596046448
1579563927.2523744,33816576,0.15000000596046448
1579563987.25943,33882112,0.15000000596046448
1579564047.0588412,33947648,0.15000000596046448
1579564106.927498,34013184,0.15000000596046448
1579564166.4333498,34078720,0.15000000596046448
1579564226.3350732,34144256,0.15000000596046448
1579564286.280735,34209792,0.15000000596046448
1579564346.259305,34275328,0.15000000596046448
1579564406.2788649,34340864,0.15000000596046448
1579564466.1944096,34406400,0.15000000596046448
1579564526.1417959,34471936,0.15000000596046448
1579564585.727729,34537472,0.15000000596046448
1579564645.4673789,34603008,0.15000000596046448
1579564705.0533435,34668544,0.15000000596046448
1579564764.7846851,34734080,0.15000000596046448
1579564824.397897,34799616,0.15000000596046448
1579564884.3216922,34865152,0.15000000596046448
1579564944.005087,34930688,0.15000000596046448
1579565003.6387932,34996224,0.15000000596046448
1579565063.2844985,35061760,0.15000000596046448
1579565123.275824,35127296,0.15000000596046448
1579565182.962084,35192832,0.15000000596046448
1579565243.0671337,35258368,0.15000000596046448
1579565303.210692,35323904,0.15000000596046448
1579565363.3040304,35389440,0.15000000596046448
1579565423.169954,35454976,0.15000000596046448
1579565483.2735815,35520512,0.15000000596046448
1579565543.2755234,35586048,0.15000000596046448
1579565603.2868066,35651584,0.15000000596046448
1579565663.286434,35717120,0.15000000596046448
1579565723.1613092,35782656,0.15000000596046448
1579565783.4627082,35848192,0.15000000596046448
1579565843.37745,35913728,0.15000000596046448
1579565903.319673,35979264,0.15000000596046448
1579565963.3576365,36044800,0.15000000596046448
1579566023.1311605,36110336,0.15000000596046448
1579566083.1021335,36175872,0.15000000596046448
1579566142.8300157,36241408,0.15000000596046448
1579566202.7563097,36306944,0.15000000596046448
1579566262.61433,36372480,0.15000000596046448
1579566322.488383,36438016,0.15000000596046448
1579566382.4238315,36503552,0.15000000596046448
1579566441.9100664,36569088,0.15000000596046448
1579566501.6265001,36634624,0.15000000596046448
1579566561.2876775,36700160,0.15000000596046448
1579566620.797796,36765696,0.15000000596046448
1579566680.4723644,36831232,0.15000000596046448
1579566740.2956553,36896768,0.15000000596046448
1579566800.2610588,36962304,0.15000000596046448
1579566860.2727509,37027840,0.15000000596046448
1579566920.1272597,37093376,0.15000000596046448
1579566980.084564,37158912,0.15000000596046448
1579567040.041141,37224448,0.15000000596046448
1579567100.0034387,37289984,0.15000000596046448
1579567159.665822,37355520,0.15000000596046448
1579567219.303416,37421056,0.15000000596046448
1579567279.2977672,37486592,0.15000000596046448
1579567339.178242,37552128,0.15000000596046448
1579567399.094054,37617664,0.15000000596046448
1579567459.0559592,37683200,0.15000000596046448
1579567518.8878257,37748736,0.15000000596046448
1579567578.5682914,37814272,0.15000000596046448
1579567637.9737132,37879808,0.15000000596046448
1579567698.0648918,37945344,0.15000000596046448
1579567757.9444585,38010880,0.15000000596046448
1579567817.3223186,38076416,0.15000000596046448
1579567876.998116,38141952,0.15000000596046448
1579567936.7445977,38207488,0.15000000596046448
1579567996.5536005,38273024,0.15000000596046448
1579568056.3573413,38338560,0.15000000596046448
1579568115.9964905,38404096,0.15000000596046448
1579568175.9114857,38469632,0.15000000596046448
1579568235.5955608,38535168,0.15000000596046448
1579568295.3831031,38600704,0.15000000596046448
1579568355.1571586,38666240,0.15000000596046448
1579568415.0006442,38731776,0.15000000596046448
1579568474.9487903,38797312,0.15000000596046448
1579568534.7288861,38862848,0.15000000596046448
1579568594.5088286,38928384,0.15000000596046448
1579568654.0464113,38993920,0.15000000596046448
1579568713.7453017,39059456,0.15000000596046448
1579568773.4059675,39124992,0.15000000596046448
1579568833.5894701,39190528,0.15000000596046448
1579568893.2141845,39256064,0.15000000596046448
1579568953.1139274,39321600,0.15000000596046448
1579569012.7490785,39387136,0.15000000596046448
1579569072.3055475,39452672,0.15000000596046448
1579569131.840879,39518208,0.15000000596046448
1579569191.8048153,39583744,0.15000000596046448
1579569251.8307555,39649280,0.15000000596046448
1579569311.5284946,39714816,0.15000000596046448
1579569371.081579,39780352,0.15000000596046448
1579569430.8035214,39845888,0.15000000596046448
1579569490.6093009,39911424,0.15000000596046448
1579569550.2532775,39976960,0.15000000596046448
1579569610.4346972,40042496,0.15000000596046448
1579569670.2560813,40108032,0.15000000596046448
1579569729.9703035,40173568,0.15000000596046448
1579569789.505698,40239104,0.15000000596046448
1579569849.609484,40304640,0.15000000596046448
1579569909.3307981,40370176,0.15000000596046448
1579569969.1491902,40435712,0.15000000596046448
1579570029.0272782,40501248,0.15000000596046448
1579570088.3086057,40566784,0.15000000596046448
1579570147.8807273,40632320,0.15000000596046448
1579570207.6820452,40697856,0.15000000596046448
1579570267.308242,40763392,0.15000000596046448
1579570326.868541,40828928,0.15000000596046448
1579570386.4823163,40894464,0.15000000596046448
1579570446.2390225,40960000,0.15000000596046448
1579570505.7832074,41025536,0.15000000596046448
1579570565.2678213,41091072,0.15000000596046448
1579570624.9706388,41156608,0.15000000596046448
1579570684.66703,41222144,0.15000000596046448
1579570744.432395,41287680,0.15000000596046448
1579570804.100362,41353216,0.15000000596046448
1579570863.5179262,41418752,0.15000000596046448
1579570923.0093074,41484288,0.15000000596046448
1579570982.6304817,41549824,0.15000000596046448
1579571042.2432237,41615360,0.15000000596046448
1579571102.0902283,41680896,0.15000000596046448
1579571161.7248595,41746432,0.15000000596046448
1579571221.34516,41811968,0.15000000596046448
1579571281.132419,41877504,0.15000000596046448
1579571340.8703578,41943040,0.15000000596046448
1579571400.647085,42008576,0.15000000596046448
1579571460.658945,42074112,0.15000000596046448
1579571520.478341,42139648,0.15000000596046448
1579571580.4008672,42205184,0.15000000596046448
1579571640.152813,42270720,0.15000000596046448
1579571699.867862,42336256,0.15000000596046448
1579571759.4794161,42401792,0.15000000596046448
1579571819.0280309,42467328,0.15000000596046448
1579571878.89467,42532864,0.15000000596046448
1579571938.720771,42598400,0.15000000596046448
1579571998.373961,42663936,0.15000000596046448
1579572058.0584512,42729472,0.15000000596046448
1579572118.0688906,42795008,0.15000000596046448
1579572177.9201317,42860544,0.15000000596046448
1579572237.9388382,42926080,0.15000000596046448
1579572297.8487368,42991616,0.15000000596046448
1579572357.8101702,43057152,0.15000000596046448
1579572417.6082838,43122688,0.15000000596046448
1579572477.4929352,43188224,0.15000000596046448
1579572537.3567472,43253760,0.15000000596046448
1579572597.5759594,43319296,0.15000000596046448
1579572657.6419294,43384832,0.15000000596046448
1579572717.4372656,43450368,0.15000000596046448
1579572777.2810524,43515904,0.15000000596046448
1579572837.156675,43581440,0.15000000596046448
1579572897.2013006,43646976,0.15000000596046448
1579572957.3707855,43712512,0.15000000596046448
1579573017.6245396,43778048,0.15000000596046448
1579573077.7738583,43843584,0.15000000596046448
1579573138.0230556,43909120,0.15000000596046448
1579573198.068568,43974656,0.15000000596046448
1579573258.0188236,44040192,0.15000000596046448
1579573317.9846811,44105728,0.15000000596046448
1579573377.8185005,44171264,0.15000000596046448
1579573437.4383872,44236800,0.15000000596046448
1579573497.1381986,44302336,0.15000000596046448
1579573556.9595745,44367872,0.15000000596046448
1579573616.8598459,44433408,0.15000000596046448
1579573676.932131,44498944,0.15000000596046448
1579573736.806206,44564480,0.15000000596046448
1579573796.6517773,44630016,0.15000000596046448
1579573856.3728852,44695552,0.15000000596046448
1579573915.8944197,44761088,0.15000000596046448
1579573975.9428217,44826624,0.15000000596046448
1579574035.962302,44892160,0.15000000596046448
1579574095.6767058,44957696,0.15000000596046448
1579574155.7244172,45023232,0.15000000596046448
1579574215.856941,45088768,0.15000000596046448
1579574275.4754589,45154304,0.15000000596046448
1579574335.2983508,45219840,0.15000000596046448
1579574395.1290407,45285376,0.15000000596046448
1579574455.1571915,45350912,0.15000000596046448
1579574514.6739347,45416448,0.15000000596046448
1579574574.487469,45481984,0.15000000596046448
1579574634.3356826,45547520,0.15000000596046448
1579574694.2264717,45613056,0.15000000596046448
1579574753.763312,45678592,0.15000000596046448
1579574813.2331932,45744128,0.15000000596046448
1579574873.5360308,45809664,0.15000000596046448
1579574933.3018987,45875200,0.15000000596046448
1579574993.0900865,45940736,0.15000000596046448
1579575053.107287,46006272,0.15000000596046448
1579575113.030283,46071808,0.15000000596046448
1579575173.493983,46137344,0.15000000596046448
1579575237.5619547,46202880,0.15000000596046448
1579575318.8887002,46268416,0.15000000596046448
1579575381.37889,46333952,0.15000000596046448
1579575442.3591137,46399488,0.15000000596046448
1579575502.502759,46465024,0.15000000596046448
1579575564.5457375,46530560,0.15000000596046448
1579575624.7522006,46596096,0.15000000596046448
1579575684.438603,46661632,0.15000000596046448
1579575744.2450497,46727168,0.15000000596046448
1579575804.0240374,46792704,0.15000000596046448
1579575864.134706,46858240,0.15000000596046448
1579575924.0686495,46923776,0.15000000596046448
1579575983.7318697,46989312,0.15000000596046448
1579576043.1598964,47054848,0.15000000596046448
1579576102.623043,47120384,0.15000000596046448
1579576162.3137007,47185920,0.15000000596046448
1579576222.100425,47251456,0.15000000596046448
1579576281.9594996,47316992,0.15000000596046448
1579576341.5248687,47382528,0.15000000596046448
1579576401.4745712,47448064,0.15000000596046448
1579576461.5629976,47513600,0.15000000596046448
1579576521.0642838,47579136,0.15000000596046448
1579576581.1004102,47644672,0.15000000596046448
1579576640.6505353,47710208,0.15000000596046448
1579576700.656033,47775744,0.15000000596046448
1579576760.3279257,47841280,0.15000000596046448
1579576819.9999483,47906816,0.15000000596046448
1579576879.9556124,47972352,0.15000000596046448
1579576939.6909528,48037888,0.15000000596046448
1579576999.6575992,48103424,0.15000000596046448
1579577059.4164324,48168960,0.15000000596046448
1579577119.1890283,48234496,0.15000000596046448
1579577178.8529122,48300032,0.15000000596046448
1579577238.6206408,48365568,0.15000000596046448
1579577298.3355217,48431104,0.15000000596046448
1579577358.4150033,48496640,0.15000000596046448
1579577418.1709056,48562176,0.15000000596046448
1579577478.147445,48627712,0.15000000596046448
1579577538.1083672,48693248,0.15000000596046448
1579577598.0354114,48758784,0.15000000596046448
1579577658.07369,48824320,0.15000000596046448
1579577718.0912423,48889856,0.15000000596046448
1579577778.1311595,48955392,0.15000000596046448
1579577837.7190025,49020928,0.15000000596046448
1579577897.8497338,49086464,0.15000000596046448
1579577958.811504,49152000,0.15000000596046448
1579578019.4601884,49217536,0.15000000596046448
1579578094.1835532,49283072,0.15000000596046448
1579578160.231854,49348608,0.15000000596046448
1579578245.3543837,49414144,0.15000000596046448
1579578318.2593231,49479680,0.15000000596046448
1579578393.3420007,49545216,0.15000000596046448
1579578464.5106533,49610752,0.15000000596046448
1579578528.695342,49676288,0.15000000596046448
1579578594.920859,49741824,0.15000000596046448
1579578661.183277,49807360,0.15000000596046448
1579578726.0331285,49872896,0.15000000596046448
1579578788.8444867,49938432,0.15000000596046448
1579578851.6158152,50003968,0.15000000596046448
1579578911.156547,50069504,0.15000000596046448
1579578974.6636145,50135040,0.15000000596046448
1579579036.2848163,50200576,0.15000000596046448
1579579098.5082376,50266112,0.15000000596046448
1579579160.3133268,50331648,0.15000000596046448
1579579219.973891,50397184,0.15000000596046448
1579579282.2483766,50462720,0.15000000596046448
1579579344.0694768,50528256,0.15000000596046448
1579579406.2443748,50593792,0.15000000596046448
1579579468.679751,50659328,0.15000000596046448
1579579530.2379994,50724864,0.15000000596046448
1579579598.1840968,50790400,0.15000000596046448
1579579659.477346,50855936,0.15000000596046448
1579579721.4127762,50921472,0.15000000596046448
1579579782.634579,50987008,0.15000000596046448
1579579844.8507817,51052544,0.15000000596046448
1579579907.127063,51118080,0.15000000596046448
1579579968.3649917,51183616,0.15000000596046448
1579580029.6011088,51249152,0.15000000596046448
1579580090.160089,51314688,0.15000000596046448
1579580152.0773478,51380224,0.15000000596046448
1579580214.543328,51445760,0.15000000596046448
1579580276.4076726,51511296,0.15000000596046448
1579580338.4194365,51576832,0.15000000596046448
1579580401.4737065,51642368,0.15000000596046448
1579580462.6533377,51707904,0.15000000596046448
1579580523.7609274,51773440,0.15000000596046448
1579580584.590616,51838976,0.15000000596046448
1579580645.0927372,51904512,0.15000000596046448
1579580705.4927425,51970048,0.15000000596046448
1579580766.707041,52035584,0.15000000596046448
1579580828.7720292,52101120,0.15000000596046448
1579580890.2465343,52166656,0.15000000596046448
1579580951.946578,52232192,0.15000000596046448
1579581013.0958288,52297728,0.15000000596046448
1579581076.1675053,52363264,0.15000000596046448
1579581136.0343387,52428800,0.15000000596046448
1579581195.901254,52494336,0.15000000596046448
1579581255.7781243,52559872,0.15000000596046448
1579581315.522375,52625408,0.15000000596046448
1579581375.625401,52690944,0.15000000596046448
1579581435.7306743,52756480,0.15000000596046448
1579581495.886795,52822016,0.15000000596046448
1579581555.543141,52887552,0.15000000596046448
1579581615.1863434,52953088,0.15000000596046448
1579581675.0180476,53018624,0.15000000596046448
1579581734.6577477,53084160,0.15000000596046448
1579581794.5132124,53149696,0.15000000596046448
1579581853.828299,53215232,0.15000000596046448
1579581913.683787,53280768,0.15000000596046448
1579581973.6108842,53346304,0.15000000596046448
1579582033.8244426,53411840,0.15000000596046448
1579582093.6871567,53477376,0.15000000596046448
1579582153.701203,53542912,0.15000000596046448
1579582213.697689,53608448,0.15000000596046448
1579582273.4068427,53673984,0.15000000596046448
1579582333.2735639,53739520,0.15000000596046448
1579582393.5563443,53805056,0.15000000596046448
1579582453.45958,53870592,0.15000000596046448
1579582513.514451,53936128,0.15000000596046448
1579582573.159707,54001664,0.15000000596046448
1579582633.31073,54067200,0.15000000596046448
1579582693.165126,54132736,0.15000000596046448
1579582752.999677,54198272,0.15000000596046448
1579582814.244203,54263808,0.15000000596046448
1579582874.3044348,54329344,0.15000000596046448
1579582942.967137,54394880,0.15000000596046448
1579583009.213838,54460416,0.15000000596046448
1579583082.7971978,54525952,0.15000000596046448
1579583147.5392716,54591488,0.15000000596046448
1579583211.1327674,54657024,0.15000000596046448
1579583285.2416687,54722560,0.15000000596046448
1579583348.795426,54788096,0.15000000596046448
1579583411.731032,54853632,0.15000000596046448
1579583475.4151196,54919168,0.15000000596046448
1579583539.688638,54984704,0.15000000596046448
1579583609.9484775,55050240,0.15000000596046448
1579583678.9270542,55115776,0.15000000596046448
1579583742.1871557,55181312,0.15000000596046448
1579583805.261778,55246848,0.15000000596046448
1579583867.9785557,55312384,0.15000000596046448
1579583931.234986,55377920,0.15000000596046448
1579583994.6273124,55443456,0.15000000596046448
1579584057.8975558,55508992,0.15000000596046448
1579584121.869238,55574528,0.15000000596046448
1579584185.5465896,55640064,0.15000000596046448
1579584247.687752,55705600,0.15000000596046448
1579584310.30217,55771136,0.15000000596046448
1579584371.3947728,55836672,0.15000000596046448
1579584431.1458151,55902208,0.15000000596046448
1579584490.486112,55967744,0.15000000596046448
1579584550.2365496,56033280,0.15000000596046448
1579584609.7140076,56098816,0.15000000596046448
1579584669.3422894,56164352,0.15000000596046448
1579584728.8598437,56229888,0.15000000596046448
1579584788.7965395,56295424,0.15000000596046448
1579584848.9691458,56360960,0.15000000596046448
1579584908.6930814,56426496,0.15000000596046448
1579584968.2678828,56492032,0.15000000596046448
1579585028.33579,56557568,0.15000000596046448
1579585087.9023795,56623104,0.15000000596046448
1579585147.577352,56688640,0.15000000596046448
1579585207.5306852,56754176,0.15000000596046448
1579585267.683813,56819712,0.15000000596046448
1579585327.2890937,56885248,0.15000000596046448
1579585387.328083,56950784,0.15000000596046448
1579585447.3581471,57016320,0.15000000596046448
1579585507.2176232,57081856,0.15000000596046448
1579585567.4060426,57147392,0.15000000596046448
1579585627.573222,57212928,0.15000000596046448
1579585687.473821,57278464,0.15000000596046448
1579585747.428869,57344000,0.15000000596046448
1579585807.3889875,57409536,0.15000000596046448
1579585867.1542463,57475072,0.15000000596046448
1579585926.9247243,57540608,0.15000000596046448
1579585986.7643838,57606144,0.15000000596046448
1579586046.678214,57671680,0.15000000596046448
1579586106.657343,57737216,0.15000000596046448
1579586166.5584083,57802752,0.15000000596046448
1579586226.4311702,57868288,0.15000000596046448
1579586286.5065792,57933824,0.15000000596046448
1579586346.1225615,57999360,0.15000000596046448
1579586405.9034395,58064896,0.15000000596046448
1579586465.5318072,58130432,0.15000000596046448
1579586525.681213,58195968,0.15000000596046448
1579586585.4033222,58261504,0.15000000596046448
1579586645.3206458,58327040,0.15000000596046448
1579586705.0314753,58392576,0.15000000596046448
1579586764.7037604,58458112,0.15000000596046448
1579586824.6829522,58523648,0.15000000596046448
1579586885.0876455,58589184,0.15000000596046448
1579586945.313512,58654720,0.15000000596046448
1579587005.0109918,58720256,0.15000000596046448
1579587064.9453995,58785792,0.15000000596046448
1579587124.8262298,58851328,0.15000000596046448
1579587184.742224,58916864,0.15000000596046448
1579587244.251497,58982400,0.15000000596046448
1579587304.2576776,59047936,0.15000000596046448
1579587364.4517033,59113472,0.15000000596046448
1579587424.3795912,59179008,0.15000000596046448
1579587484.2670803,59244544,0.15000000596046448
1579587544.3663847,59310080,0.15000000596046448
1579587604.2672975,59375616,0.15000000596046448
1579587664.4040768,59441152,0.15000000596046448
1579587724.7841718,59506688,0.15000000596046448
1579587785.1385136,59572224,0.15000000596046448
1579587844.7530265,59637760,0.15000000596046448
1579587904.5577102,59703296,0.15000000596046448
1579587965.5118575,59768832,0.15000000596046448
1579588025.5278075,59834368,0.15000000596046448
1579588085.520061,59899904,0.15000000596046448
1579588145.5581095,59965440,0.15000000596046448


==> figures/training_curves/spawn_range.csv <==
Wall time,Step,Value
1579532962.1969616,65536,3.0
1579533023.9106536,131072,3.0
1579533089.192804,196608,3.0
1579533168.027629,262144,3.0
1579533231.6786914,327680,3.0
1579533293.185924,393216,3.0
1579533354.538881,458752,3.0
1579533415.6163082,524288,3.0
1579533475.3534036,589824,3.0
1579533535.1312854,655360,3.0
1579533594.1804235,720896,3.0
1579533653.4993162,786432,3.0
1579533712.4438672,851968,3.0
1579533771.1746814,917504,3.0
1579533830.3729413,983040,3.0
1579533889.463982,1048576,3.0
1579533948.7397919,1114112,3.0
1579534007.2245204,1179648,3.0
1579534065.498304,1245184,3.0
1579534124.4901752,1310720,3.0
1579534183.388637,1376256,3.0
1579534242.411325,1441792,3.0
1579534301.0549514,1507328,3.0
1579534360.1311533,1572864,3.0
1579534419.4649484,1638400,3.0
1579534478.9658794,1703936,3.0
1579534538.2480745,1769472,3.0
1579534597.4037395,1835008,3.0
1579534656.722812,1900544,3.0
1579534716.196962,1966080,3.0
1579534775.3987815,2031616,3.0
1579534834.632928,2097152,3.0
1579534893.8993788,2162688,3.0
1579534953.6642125,2228224,3.0
1579535013.5390942,2293760,3.0
1579535073.333368,2359296,3.0
1579535133.311158,2424832,3.0
1579535192.7769904,2490368,3.0
1579535252.6312888,2555904,3.0
1579535312.7835176,2621440,3.0
1579535372.590518,2686976,3.0
1579535432.9859023,2752512,3.0
1579535493.0500185,2818048,3.0
1579535552.7232685,2883584,3.0
1579535612.4875593,2949120,3.0
1579535672.2621756,3014656,3.0
1579535732.6156263,3080192,3.0
1579535792.5599515,3145728,3.0
1579535852.4937346,3211264,3.0
1579535912.655374,3276800,3.0
1579535972.649296,3342336,3.0
1579536032.2786748,3407872,3.0
1579536092.371351,3473408,3.0
1579536152.2145371,3538944,3.0
1579536211.8920097,3604480,3.0
1579536271.7138553,3670016,3.0
1579536331.974017,3735552,3.0
1579536391.6802487,3801088,3.0
1579536451.8170483,3866624,3.0
1579536511.4884772,3932160,3.0
1579536571.326449,3997696,3.0
1579536631.6665933,4063232,3.0
1579536691.6266117,4128768,3.0
1579536751.9444778,4194304,3.0
1579536812.2364452,4259840,3.0
1579536873.0079117,4325376,3.0
1579536933.389351,4390912,3.0
1579536993.890325,4456448,3.0
1579537054.5824122,4521984,3.0
1579537115.0290082,4587520,3.0
1579537175.8172045,4653056,3.0
1579537236.2434776,4718592,3.0
1579537297.2079709,4784128,3.0
1579537357.4761062,4849664,3.0
1579537417.9704788,4915200,3.0
1579537478.4713933,4980736,3.0
1579537539.8277206,5046272,3.0
1579537600.1998448,5111808,3.0
1579537661.054686,5177344,3.0
1579537721.7383072,5242880,3.0
1579537781.8654094,5308416,3.0
1579537842.8153522,5373952,3.0
1579537903.7310667,5439488,3.0
1579537964.412116,5505024,3.0
1579538024.894251,5570560,3.0
1579538085.375424,5636096,3.0
1579538145.8950913,5701632,3.0
1579538206.4073725,5767168,3.0
1579538267.6448529,5832704,3.0
1579538328.183856,5898240,3.0
1579538388.4730184,5963776,3.0
1579538449.6155643,6029312,3.0
1579538510.799094,6094848,3.0
1579538571.643987,6160384,3.0
1579538631.8899925,6225920,3.799999952316284
1579538692.3275886,6291456,3.799999952316284
1579538753.0726504,6356992,3.799999952316284
1579538813.5179214,6422528,3.799999952316284
1579538874.1059074,6488064,3.799999952316284
1579538934.5319378,6553600,3.799999952316284
1579538994.9219172,6619136,3.799999952316284
1579539055.5593164,6684672,3.799999952316284
1579539115.7680047,6750208,3.799999952316284
1579539176.5206728,6815744,4.599999904632568
1579539236.76937,6881280,5.400000095367432
1579539297.3871481,6946816,5.400000095367432
1579539357.9402962,7012352,5.400000095367432
1579539418.3669748,7077888,5.400000095367432
1579539478.9623156,7143424,5.400000095367432
1579539539.1082284,7208960,5.400000095367432
1579539599.3531377,7274496,5.400000095367432
1579539659.7513201,7340032,5.400000095367432
1579539720.2274187,7405568,5.400000095367432
1579539780.450522,7471104,5.400000095367432
1579539840.698037,7536640,5.400000095367432
1579539901.1774855,7602176,5.400000095367432
1579539961.9880373,7667712,5.400000095367432
1579540022.0539536,7733248,5.400000095367432
1579540082.549781,7798784,5.400000095367432
1579540142.7603402,7864320,5.400000095367432
1579540202.850895,7929856,5.400000095367432
1579540263.4575644,7995392,5.400000095367432
1579540323.805219,8060928,5.400000095367432
1579540384.272474,8126464,5.400000095367432
1579540444.013674,8192000,5.400000095367432
1579540503.9475436,8257536,5.400000095367432
1579540564.6482463,8323072,5.400000095367432
1579540624.7604501,8388608,5.400000095367432
1579540685.185691,8454144,5.400000095367432
1579540745.6177404,8519680,5.400000095367432
1579540805.7181244,8585216,5.400000095367432
1579540866.0054288,8650752,5.400000095367432
1579540926.239588,8716288,5.400000095367432
1579540986.4074883,8781824,5.400000095367432
1579541046.6383805,8847360,5.400000095367432
1579541107.0942266,8912896,5.400000095367432
1579541167.0448084,8978432,5.400000095367432
1579541227.686644,9043968,5.400000095367432
1579541288.0577257,9109504,5.400000095367432
1579541348.9155343,9175040,5.400000095367432
1579541409.17635,9240576,5.400000095367432
1579541469.300577,9306112,5.400000095367432
1579541529.6534846,9371648,5.400000095367432
1579541590.2386243,9437184,5.400000095367432
1579541650.2595346,9502720,5.400000095367432
1579541710.2591953,9568256,5.400000095367432
1579541770.2485023,9633792,5.400000095367432
1579541830.1446388,9699328,5.400000095367432
1579541890.4258077,9764864,5.400000095367432
1579541950.4352062,9830400,5.400000095367432
1579542010.6732893,9895936,5.400000095367432
1579542071.0127852,9961472,5.400000095367432
1579542131.4525208,10027008,5.400000095367432
1579542192.262833,10092544,5.400000095367432
1579542252.602719,10158080,5.400000095367432
1579542312.8069396,10223616,5.400000095367432
1579542372.6100538,10289152,5.400000095367432
1579542432.5708642,10354688,5.400000095367432
1579542493.224001,10420224,5.400000095367432
1579542553.3605762,10485760,5.400000095367432
1579542613.310087,10551296,5.400000095367432
1579542673.6626506,10616832,5.400000095367432
1579542733.9832022,10682368,5.400000095367432
1579542794.4856973,10747904,5.400000095367432
1579542854.9986184,10813440,5.400000095367432
1579542915.5280385,10878976,5.400000095367432
1579542976.2104156,10944512,5.400000095367432
1579543036.3819597,11010048,5.400000095367432
1579543097.0942273,11075584,5.400000095367432
1579543157.8536792,11141120,5.400000095367432
1579543218.2142994,11206656,5.400000095367432
1579543278.5262063,11272192,5.400000095367432
1579543339.035945,11337728,5.400000095367432
1579543399.3232243,11403264,5.400000095367432
1579543460.1057892,11468800,5.400000095367432
1579543520.5526595,11534336,5.400000095367432
1579543581.3065128,11599872,6.199999809265137
1579543641.4338737,11665408,7.0
1579543701.7889955,11730944,7.0
1579543762.2257671,11796480,7.0
1579543822.8972516,11862016,7.0
1579543883.3452253,11927552,7.0
1579543943.7063348,11993088,7.0
1579544004.4496982,12058624,7.0
1579544064.9121068,12124160,7.0
1579544125.5569174,12189696,7.0
1579544186.1830688,12255232,7.0
1579544247.2577703,12320768,7.0
1579544307.7301242,12386304,7.0
1579544367.8935812,12451840,7.0
1579544427.9192722,12517376,7.0
1579544488.0906887,12582912,7.0
1579544548.6337168,12648448,7.0
1579544609.0730786,12713984,7.0
1579544669.2555692,12779520,7.0
1579544729.3386846,12845056,7.0
1579544789.2236629,12910592,7.0
1579544849.4231088,12976128,7.0
1579544909.4112573,13041664,7.0
1579544969.5734022,13107200,7.0
1579545029.3929346,13172736,7.0
1579545089.5048456,13238272,7.0
1579545149.8502588,13303808,7.0
1579545210.1394203,13369344,7.0
1579545270.1695957,13434880,7.0
1579545330.6590645,13500416,7.0
1579545390.9799383,13565952,7.0
1579545451.0956364,13631488,7.0
1579545511.2743745,13697024,7.0
1579545571.6035044,13762560,7.0
1579545632.3047543,13828096,7.0
1579545692.755707,13893632,7.0
1579545752.8238852,13959168,7.0
1579545813.3322759,14024704,7.0
1579545873.8093517,14090240,7.0
1579545934.9118423,14155776,7.0
1579545995.6272655,14221312,7.0
1579546056.0557537,14286848,7.0
1579546115.9230397,14352384,7.0
1579546176.3330097,14417920,7.0
1579546237.2439852,14483456,7.0
1579546297.2774503,14548992,7.0
1579546357.8823667,14614528,7.0
1579546418.5196226,14680064,7.0
1579546479.1950963,14745600,7.0
1579546539.9911149,14811136,7.0
1579546600.687067,14876672,7.0
1579546661.6832366,14942208,7.0
1579546722.0944264,15007744,7.0
1579546782.7790682,15073280,7.0
1579546842.9627125,15138816,7.0
1579546903.6574695,15204352,7.0
1579546964.212572,15269888,7.0
1579547024.5835688,15335424,7.0
1579547085.1942537,15400960,7.0
1579547146.3680956,15466496,7.0
1579547207.0077276,15532032,7.0
1579547267.8239734,15597568,7.0
1579547328.4770749,15663104,7.0
1579547388.7279732,15728640,7.0
1579547448.935756,15794176,7.0
1579547508.9173844,15859712,7.0
1579547569.4563048,15925248,7.0
1579547630.3104856,15990784,7.0
1579547690.6711612,16056320,7.0
1579547751.514752,16121856,7.0
1579547811.68208,16187392,7.0
1579547872.3848033,16252928,7.0
1579547932.3842738,16318464,7.0
1579547992.6779726,16384000,7.0
1579548053.2514038,16449536,7.0
1579548113.7147977,16515072,7.0
1579548174.1550298,16580608,7.0
1579548234.41797,16646144,7.0
1579548295.0964653,16711680,7.0
1579548355.8795576,16777216,7.0
1579548416.3961499,16842752,7.0
1579548476.7666051,16908288,7.800000190734863
1579548536.4954684,16973824,7.800000190734863
1579548596.5230212,17039360,8.600000381469727
1579548657.374063,17104896,9.399999618530273
1579548717.582721,17170432,9.399999618530273
1579548777.6468976,17235968,9.399999618530273
1579548837.7304053,17301504,9.399999618530273
1579548897.5601137,17367040,9.399999618530273
1579548958.1484623,17432576,9.399999618530273
1579549018.221742,17498112,9.399999618530273
1579549077.987201,17563648,9.399999618530273
1579549138.0254402,17629184,9.399999618530273
1579549198.1733882,17694720,9.399999618530273
1579549258.4620318,17760256,9.399999618530273
1579549318.464529,17825792,9.399999618530273
1579549379.0346882,17891328,9.399999618530273
1579549439.8556309,17956864,9.399999618530273
1579549500.2338934,18022400,9.399999618530273
1579549560.702282,18087936,9.399999618530273
1579549620.7954664,18153472,9.399999618530273
1579549681.0504904,18219008,9.399999618530273
1579549740.9467347,18284544,9.399999618530273
1579549800.7871406,18350080,9.399999618530273
1579549860.747541,18415616,9.399999618530273
1579549920.70996,18481152,9.399999618530273
1579549980.9358146,18546688,9.399999618530273
1579550040.8811738,18612224,9.399999618530273
1579550100.8702688,18677760,9.399999618530273
1579550161.2950003,18743296,9.399999618530273
1579550221.5626488,18808832,9.399999618530273
1579550281.4734006,18874368,9.399999618530273
1579550341.6324015,18939904,9.399999618530273
1579550401.6439683,19005440,9.399999618530273
1579550461.8398874,19070976,9.399999618530273
1579550522.2057278,19136512,9.399999618530273
1579550582.4419117,19202048,10.199999809265137
1579550642.3206198,19267584,10.199999809265137
1579550702.046082,19333120,10.199999809265137
1579550762.235898,19398656,10.199999809265137
1579550822.3062146,19464192,10.199999809265137
1579550882.3872418,19529728,10.199999809265137
1579550942.4539397,19595264,10.199999809265137
1579551002.3955913,19660800,10.199999809265137
1579551062.6307752,19726336,10.199999809265137
1579551122.6056044,19791872,10.199999809265137
1579551182.470395,19857408,10.199999809265137
1579551242.3345692,19922944,10.199999809265137
1579551302.460604,19988480,10.199999809265137
1579551362.782179,20054016,10.199999809265137
1579551423.3528252,20119552,10.199999809265137
1579551483.8621209,20185088,10.199999809265137
1579551544.000399,20250624,10.199999809265137
1579551604.4021094,20316160,10.199999809265137
1579551664.1698215,20381696,10.199999809265137
1579551724.3580418,20447232,10.199999809265137
1579551784.6917381,20512768,10.199999809265137
1579551845.0515976,20578304,10.199999809265137
1579551905.0596564,20643840,10.199999809265137
1579551965.519281,20709376,10.199999809265137
1579552025.712673,20774912,10.199999809265137
1579552085.7114573,20840448,10.199999809265137
1579552145.5325098,20905984,10.199999809265137
1579552204.8725262,20971520,10.199999809265137
1579552264.3256931,21037056,10.199999809265137
1579552324.3115137,21102592,10.199999809265137
1579552384.119273,21168128,10.199999809265137
1579552444.0566838,21233664,10.199999809265137
1579552503.6975946,21299200,10.199999809265137
1579552564.0028923,21364736,10.199999809265137
1579552624.1763797,21430272,10.199999809265137
1579552684.0471592,21495808,10.199999809265137
1579552743.5256143,21561344,10.199999809265137
1579552803.6102753,21626880,10.199999809265137
1579552863.8266237,21692416,10.199999809265137
1579552923.9751034,21757952,10.199999809265137
1579552983.7486513,21823488,10.199999809265137
1579553044.0166125,21889024,10.199999809265137
1579553103.8048918,21954560,10.199999809265137
1579553164.1146736,22020096,10.199999809265137
1579553224.2494252,22085632,10.199999809265137
1579553284.3730025,22151168,10.199999809265137
1579553344.4325519,22216704,10.199999809265137
1579553404.5088313,22282240,10.199999809265137
1579553464.6720288,22347776,10.199999809265137
1579553524.327424,22413312,10.199999809265137
1579553583.843893,22478848,10.199999809265137
1579553643.2064624,22544384,10.199999809265137
1579553702.9300146,22609920,10.199999809265137
1579553762.8974698,22675456,10.199999809265137
1579553822.7228222,22740992,10.199999809265137
1579553882.7444985,22806528,10.199999809265137
1579553942.5186522,22872064,10.199999809265137
1579554002.1471794,22937600,10.199999809265137
1579554062.1823294,23003136,10.199999809265137
1579554121.7372265,23068672,10.199999809265137
1579554181.0454662,23134208,10.199999809265137
1579554240.531835,23199744,10.199999809265137
1579554300.2034109,23265280,10.199999809265137
1579554359.8444052,23330816,10.199999809265137
1579554419.4885435,23396352,10.199999809265137
1579554479.8696573,23461888,10.199999809265137
1579554539.361004,23527424,10.199999809265137
1579554599.2138724,23592960,10.199999809265137
1579554659.2789295,23658496,10.199999809265137
1579554719.2094915,23724032,10.199999809265137
1579554779.186402,23789568,10.199999809265137
1579554839.1266158,23855104,10.199999809265137
1579554899.2052565,23920640,10.199999809265137
1579554959.5704064,23986176,10.199999809265137
1579555019.4597895,24051712,10.199999809265137
1579555079.2292268,24117248,10.199999809265137
1579555139.16923,24182784,10.199999809265137
1579555199.1568446,24248320,10.199999809265137
1579555259.2153654,24313856,10.199999809265137
1579555318.7097964,24379392,10.199999809265137
1579555378.6776614,24444928,10.199999809265137
1579555438.4891608,24510464,10.199999809265137
1579555498.0934181,24576000,10.199999809265137
1579555557.747805,24641536,10.199999809265137
1579555617.385849,24707072,10.199999809265137
1579555676.8372343,24772608,10.199999809265137
1579555736.2572148,24838144,10.199999809265137
1579555795.6602361,24903680,10.199999809265137
1579555855.1450686,24969216,10.199999809265137
1579555914.788474,25034752,10.199999809265137
1579555974.2053952,25100288,10.199999809265137
1579556033.732769,25165824,11.0
1579556093.4638443,25231360,11.0
1579556153.0707588,25296896,11.0
1579556212.5500484,25362432,11.0
1579556272.4420097,25427968,11.0
1579556332.3330197,25493504,11.0
1579556392.2486377,25559040,11.0
1579556451.9964557,25624576,11.0
1579556511.8265207,25690112,11.0
1579556571.4110286,25755648,11.0
1579556631.0419385,25821184,11.0
1579556690.5957541,25886720,11.0
1579556750.2546456,25952256,11.0
1579556810.1296096,26017792,11.0
1579556870.0047958,26083328,11.0
1579556930.0613394,26148864,11.800000190734863
1579556989.9433465,26214400,11.800000190734863
1579557049.7717936,26279936,11.800000190734863
1579557109.4598646,26345472,11.800000190734863
1579557169.2143729,26411008,11.800000190734863
1579557228.9038606,26476544,11.800000190734863
1579557288.6485476,26542080,11.800000190734863
1579557348.366219,26607616,11.800000190734863
1579557407.8233585,26673152,11.800000190734863
1579557467.626386,26738688,11.800000190734863
1579557527.2454674,26804224,11.800000190734863
1579557586.4612079,26869760,11.800000190734863
1579557645.8696501,26935296,11.800000190734863
1579557705.5042074,27000832,11.800000190734863
1579557765.028266,27066368,12.600000381469727
1579557824.4920714,27131904,12.600000381469727
1579557884.13585,27197440,12.600000381469727
1579557944.185913,27262976,12.600000381469727
1579558003.8112915,27328512,12.600000381469727
1579558063.567716,27394048,12.600000381469727
1579558123.2473907,27459584,12.600000381469727
1579558183.0850072,27525120,12.600000381469727
1579558242.8717868,27590656,12.600000381469727
1579558302.4679966,27656192,12.600000381469727
1579558362.2395408,27721728,12.600000381469727
1579558422.1596482,27787264,12.600000381469727
1579558482.082808,27852800,12.600000381469727
1579558541.998559,27918336,12.600000381469727
1579558601.8327332,27983872,12.600000381469727
1579558661.7443702,28049408,12.600000381469727
1579558721.3449094,28114944,12.600000381469727
1579558780.8880801,28180480,12.600000381469727
1579558840.753207,28246016,12.600000381469727
1579558900.437455,28311552,12.600000381469727
1579558960.1196918,28377088,12.600000381469727
1579559019.777919,28442624,12.600000381469727
1579559079.285191,28508160,12.600000381469727
1579559138.8393226,28573696,12.600000381469727
1579559198.4129424,28639232,12.600000381469727
1579559257.72665,28704768,12.600000381469727
1579559317.2165387,28770304,12.600000381469727
1579559377.0056155,28835840,12.600000381469727
1579559436.802104,28901376,12.600000381469727
1579559496.6551516,28966912,12.600000381469727
1579559556.4587252,29032448,12.600000381469727
1579559616.3189776,29097984,12.600000381469727
1579559676.1815894,29163520,12.600000381469727
1579559735.907761,29229056,12.600000381469727
1579559795.85218,29294592,12.600000381469727
1579559855.6202946,29360128,12.600000381469727
1579559915.6124978,29425664,12.600000381469727
1579559975.236154,29491200,12.600000381469727
1579560035.317921,29556736,12.600000381469727
1579560094.67368,29622272,12.600000381469727
1579560154.6047885,29687808,12.600000381469727
1579560213.9350007,29753344,12.600000381469727
1579560273.903419,29818880,12.600000381469727
1579560333.886921,29884416,12.600000381469727
1579560393.94018,29949952,12.600000381469727
1579560454.0444822,30015488,12.600000381469727
1579560513.8655543,30081024,12.600000381469727
1579560573.6982512,30146560,12.600000381469727
1579560633.6381729,30212096,12.600000381469727
1579560693.9037576,30277632,12.600000381469727
1579560753.5011225,30343168,12.600000381469727
1579560813.1833935,30408704,12.600000381469727
1579560872.8654425,30474240,12.600000381469727
1579560933.0105438,30539776,13.399999618530273
1579560992.727441,30605312,14.199999809265137
1579561052.3936546,30670848,14.199999809265137
1579561112.2180886,30736384,14.199999809265137
1579561171.8267343,30801920,14.199999809265137
1579561231.7707355,30867456,14.199999809265137
1579561291.434354,30932992,14.199999809265137
1579561351.3561528,30998528,14.199999809265137
1579561411.1675227,31064064,14.199999809265137
1579561470.7386506,31129600,14.199999809265137
1579561530.4540634,31195136,14.199999809265137
1579561589.7723897,31260672,14.199999809265137
1579561649.7184496,31326208,14.199999809265137
1579561709.4597838,31391744,14.199999809265137
1579561769.143472,31457280,14.199999809265137
1579561828.875929,31522816,14.199999809265137
1579561888.633755,31588352,14.199999809265137
1579561948.2795973,31653888,14.199999809265137
1579562008.2778723,31719424,14.199999809265137
1579562068.4565182,31784960,14.199999809265137
1579562128.6584325,31850496,14.199999809265137
1579562188.3711371,31916032,14.199999809265137
1579562248.5625165,31981568,14.199999809265137
1579562308.693664,32047104,14.199999809265137
1579562368.7340548,32112640,14.199999809265137
1579562429.081603,32178176,14.199999809265137
1579562489.3067348,32243712,14.199999809265137
1579562549.4460835,32309248,14.199999809265137
1579562609.3166304,32374784,14.199999809265137
1579562669.3026788,32440320,14.199999809265137
1579562729.1594503,32505856,14.199999809265137
1579562789.2990751,32571392,14.199999809265137
1579562849.3460011,32636928,14.199999809265137
1579562909.3545897,32702464,14.199999809265137
1579562969.4381778,32768000,14.199999809265137
1579563029.4443197,32833536,15.0
1579563089.6347697,32899072,15.0
1579563149.5125978,32964608,15.0
1579563209.3751514,33030144,15.0
1579563269.4669237,33095680,15.0
1579563329.3212442,33161216,15.0
1579563389.0854356,33226752,15.0
1579563448.5939045,33292288,15.0
1579563508.3078704,33357824,15.0
1579563568.0504274,33423360,15.0
1579563627.798027,33488896,15.0
1579563687.3621266,33554432,15.0
1579563747.1424284,33619968,15.0
1579563807.1083806,33685504,15.0
1579563867.1127322,33751040,15.0
1579563927.249549,33816576,15.0
1579563987.2569954,33882112,15.0
1579564047.0572276,33947648,15.0
1579564106.9260614,34013184,15.0
1579564166.4316294,34078720,15.0
1579564226.3335576,34144256,15.0
1579564286.2789226,34209792,15.0
1579564346.2578633,34275328,15.0
1579564406.2774384,34340864,15.0
1579564466.1928003,34406400,15.0
1579564526.140141,34471936,15.0
1579564585.7262022,34537472,15.0
1579564645.4658663,34603008,15.0
1579564705.0517287,34668544,15.0
1579564764.783324,34734080,15.0
1579564824.396562,34799616,15.0
1579564884.3200748,34865152,15.0
1579564944.0037036,34930688,15.0
1579565003.6376274,34996224,15.0
1579565063.2833104,35061760,15.0
1579565123.2745137,35127296,15.0
1579565182.960784,35192832,15.0
1579565243.065859,35258368,15.0
1579565303.2094655,35323904,15.0
1579565363.3028395,35389440,15.0
1579565423.1685693,35454976,15.0
1579565483.272308,35520512,15.0
1579565543.2743225,35586048,15.0
1579565603.2855904,35651584,15.0
1579565663.2852435,35717120,15.0
1579565723.1601362,35782656,15.0
1579565783.4613345,35848192,15.0
1579565843.3762438,35913728,15.0
1579565903.3183527,35979264,15.0
1579565963.3559518,36044800,15.0
1579566023.1299872,36110336,15.0
1579566083.100911,36175872,15.0
1579566142.8288004,36241408,15.0
1579566202.7550688,36306944,15.0
1579566262.6129463,36372480,15.0
1579566322.48706,36438016,15.0
1579566382.4225929,36503552,15.0
1579566441.9088016,36569088,15.0
1579566501.6252124,36634624,15.0
1579566561.2864065,36700160,15.0
1579566620.7965214,36765696,15.0
1579566680.4711301,36831232,15.0
1579566740.2943847,36896768,15.0
1579566800.259707,36962304,15.0
1579566860.271377,37027840,15.0
1579566920.1260056,37093376,15.0
1579566980.0830758,37158912,15.0
1579567040.03986,37224448,15.0
1579567100.0020866,37289984,15.0
1579567159.6646204,37355520,15.0
1579567219.3020818,37421056,15.0
1579567279.296476,37486592,15.0
1579567339.1768951,37552128,15.0
1579567399.092679,37617664,15.0
1579567459.0546806,37683200,15.0
1579567518.8866258,37748736,15.0
1579567578.5669622,37814272,15.0
1579567637.9725204,37879808,15.0
1579567698.0634365,37945344,15.0
1579567757.9431448,38010880,15.0
1579567817.3211641,38076416,15.0
1579567876.9969232,38141952,15.0
1579567936.7433007,38207488,15.0
1579567996.5521479,38273024,15.0
1579568056.3559482,38338560,15.0
1579568115.995306,38404096,15.0
1579568175.9103038,38469632,15.0
1579568235.5943782,38535168,15.0
1579568295.3819776,38600704,15.0
1579568355.156,38666240,15.0
1579568414.9993894,38731776,15.0
1579568474.9475746,38797312,15.0
1579568534.7274046,38862848,15.0
1579568594.5072987,38928384,15.0
1579568654.0452068,38993920,15.0
1579568713.7441716,39059456,15.0
1579568773.4045684,39124992,15.0
1579568833.5883646,39190528,15.0
1579568893.212892,39256064,15.0
1579568953.1126454,39321600,15.0
1579569012.7477837,39387136,15.0
1579569072.3042839,39452672,15.0
1579569131.839707,39518208,15.0
1579569191.8035924,39583744,15.0
1579569251.82953,39649280,15.0
1579569311.5272005,39714816,15.0
1579569371.0802603,39780352,15.0
1579569430.8022394,39845888,15.0
1579569490.6078742,39911424,15.0
1579569550.2520823,39976960,15.0
1579569610.4335444,40042496,15.0
1579569670.2547548,40108032,15.0
1579569729.9689267,40173568,15.0
1579569789.504468,40239104,15.0
1579569849.60788,40304640,15.0
1579569909.3296556,40370176,15.0
1579569969.1479857,40435712,15.0
1579570029.026014,40501248,15.0
1579570088.3071418,40566784,15.0
1579570147.8794644,40632320,15.0
1579570207.6807818,40697856,15.0
1579570267.3069744,40763392,15.0
1579570326.8673723,40828928,15.0
1579570386.4809895,40894464,15.0
1579570446.2377253,40960000,15.0
1579570505.7818832,41025536,15.0
1579570565.2667246,41091072,15.0
1579570624.9693599,41156608,15.0
1579570684.6657965,41222144,15.0
1579570744.4311407,41287680,15.0
1579570804.099162,41353216,15.0
1579570863.5167089,41418752,15.0
1579570923.0080476,41484288,15.0
1579570982.6274295,41549824,15.0
1579571042.2419596,41615360,15.0
1579571102.0890958,41680896,15.0
1579571161.7234273,41746432,15.0
1579571221.3438811,41811968,15.0
1579571281.1310086,41877504,15.0
1579571340.8690572,41943040,15.0
1579571400.6459887,42008576,15.0
1579571460.6576753,42074112,15.0
1579571520.4771585,42139648,15.0
1579571580.3995717,42205184,15.0
1579571640.151575,42270720,15.0
1579571699.8666615,42336256,15.0
1579571759.4781466,42401792,15.0
1579571819.0268018,42467328,15.0
1579571878.893513,42532864,15.0
1579571938.7195516,42598400,15.0
1579571998.3728685,42663936,15.0
1579572058.0572982,42729472,15.0
1579572118.0674694,42795008,15.0
1579572177.9189484,42860544,15.0
1579572237.93754,42926080,15.0
1579572297.8474274,42991616,15.0
1579572357.808845,43057152,15.0
1579572417.607042,43122688,15.0
1579572477.491659,43188224,15.0
1579572537.355427,43253760,15.0
1579572597.57488,43319296,15.0
1579572657.6407604,43384832,15.0
1579572717.4360874,43450368,15.0
1579572777.2798645,43515904,15.0
1579572837.1553907,43581440,15.0
1579572897.2001026,43646976,15.0
1579572957.3695421,43712512,15.0
1579573017.623103,43778048,15.0
1579573077.7725732,43843584,15.0
1579573138.0218697,43909120,15.0
1579573198.067328,43974656,15.0
1579573258.0175257,44040192,15.0
1579573317.9833252,44105728,15.0
1579573377.817297,44171264,15.0
1579573437.4370065,44236800,15.0
1579573497.1369314,44302336,15.0
1579573556.9583828,44367872,15.0
1579573616.8586795,44433408,15.0
1579573676.9308016,44498944,15.0
1579573736.8050086,44564480,15.0
1579573796.6506171,44630016,15.0
1579573856.3715446,44695552,15.0
1579573915.8931859,44761088,15.0
1579573975.941715,44826624,15.0
1579574035.9611053,44892160,15.0
1579574095.675301,44957696,15.0
1579574155.7233586,45023232,15.0
1579574215.8556733,45088768,15.0
1579574275.474252,45154304,15.0
1579574335.297094,45219840,15.0
1579574395.1277885,45285376,15.0
1579574455.1558268,45350912,15.0
1579574514.6726289,45416448,15.0
1579574574.4862018,45481984,15.0
1579574634.3344932,45547520,15.0
1579574694.225285,45613056,15.0
1579574753.7620795,45678592,15.0
1579574813.2318118,45744128,15.0
1579574873.5336547,45809664,15.0
1579574933.3006692,45875200,15.0
1579574993.0888312,45940736,15.0
1579575053.1060534,46006272,15.0
1579575113.0289326,46071808,15.0
1579575173.4928076,46137344,15.0
1579575237.560753,46202880,15.0
1579575318.8873255,46268416,15.0
1579575381.3777034,46333952,15.0
1579575442.3579192,46399488,15.0
1579575502.5016043,46465024,15.0
1579575564.5444987,46530560,15.0
1579575624.7511148,46596096,15.0
1579575684.437426,46661632,15.0
1579575744.243693,46727168,15.0
1579575804.022859,46792704,15.0
1579575864.1334288,46858240,15.0
1579575924.0673757,46923776,15.0
1579575983.7305045,46989312,15.0
1579576043.1587446,47054848,15.0
1579576102.6218336,47120384,15.0
1579576162.3124201,47185920,15.0
1579576222.0992663,47251456,15.0
1579576281.9583023,47316992,15.0
1579576341.5237184,47382528,15.0
1579576401.4731565,47448064,15.0
1579576461.5617828,47513600,15.0
1579576521.0620186,47579136,15.0
1579576581.099192,47644672,15.0
1579576640.6490862,47710208,15.0
1579576700.654861,47775744,15.0
1579576760.3267243,47841280,15.0
1579576819.9987621,47906816,15.0
1579576879.9543302,47972352,15.0
1579576939.6896806,48037888,15.0
1579576999.6564138,48103424,15.0
1579577059.4140255,48168960,15.0
1579577119.187834,48234496,15.0
1579577178.8516216,48300032,15.0
1579577238.6193066,48365568,15.0
1579577298.3343158,48431104,15.0
1579577358.4136512,48496640,15.0
1579577418.169698,48562176,15.0
1579577478.1462808,48627712,15.0
1579577538.1071718,48693248,15.0
1579577598.034212,48758784,15.0
1579577658.0725083,48824320,15.0
1579577718.0898156,48889856,15.0
1579577778.129965,48955392,15.0
1579577837.7177694,49020928,15.0
1579577897.848608,49086464,15.0
1579577958.8102891,49152000,15.0
1579578019.4589775,49217536,15.0
1579578094.1813362,49283072,15.0
1579578160.2305672,49348608,15.0
1579578245.3532567,49414144,15.0
1579578318.2581005,49479680,15.0
1579578393.3409717,49545216,15.0
1579578464.50952,49610752,15.0
1579578528.6941428,49676288,15.0
1579578594.919587,49741824,15.0
1579578661.1822631,49807360,15.0
1579578726.0319335,49872896,15.0
1579578788.8433115,49938432,15.0
1579578851.614632,50003968,15.0
1579578911.1554513,50069504,15.0
1579578974.6624134,50135040,15.0
1579579036.2835922,50200576,15.0
1579579098.5071592,50266112,15.0
1579579160.3121035,50331648,15.0
1579579219.9722717,50397184,15.0
1579579282.2471178,50462720,15.0
1579579344.0682948,50528256,15.0
1579579406.2431362,50593792,15.0
1579579468.678487,50659328,15.0
1579579530.2367997,50724864,15.0
1579579598.1828952,50790400,15.0
1579579659.4756331,50855936,15.0
1579579721.4115798,50921472,15.0
1579579782.6335092,50987008,15.0
1579579844.8495517,51052544,15.0
1579579907.1258307,51118080,15.0
1579579968.3634791,51183616,15.0
1579580029.5998733,51249152,15.0
1579580090.1588933,51314688,15.0
1579580152.0761323,51380224,15.0
1579580214.5421898,51445760,15.0
1579580276.406525,51511296,15.0
1579580338.4182413,51576832,15.0
1579580401.4722981,51642368,15.0
1579580462.6521375,51707904,15.0
1579580523.7596152,51773440,15.0
1579580584.5894184,51838976,15.0
1579580645.09151,51904512,15.0
1579580705.491581,51970048,15.0
1579580766.7059476,52035584,15.0
1579580828.7709415,52101120,15.0
1579580890.2454243,52166656,15.0
1579580951.945121,52232192,15.0
1579581013.094569,52297728,15.0
1579581076.1663296,52363264,15.0
1579581136.033101,52428800,15.0
1579581195.899019,52494336,15.0
1579581255.7768266,52559872,15.0
1579581315.5211499,52625408,15.0
1579581375.6239557,52690944,15.0
1579581435.7293189,52756480,15.0
1579581495.8855836,52822016,15.0
1579581555.5419395,52887552,15.0
1579581615.185133,52953088,15.0
1579581675.0167425,53018624,15.0
1579581734.656548,53084160,15.0
1579581794.511976,53149696,15.0
1579581853.8269665,53215232,15.0
1579581913.6826072,53280768,15.0
1579581973.6097057,53346304,15.0
1579582033.823118,53411840,15.0
1579582093.6858008,53477376,15.0
1579582153.6997964,53542912,15.0
1579582213.6964123,53608448,15.0
1579582273.4056635,53673984,15.0
1579582333.27214,53739520,15.0
1579582393.5549624,53805056,15.0
1579582453.4583883,53870592,15.0
1579582513.5130253,53936128,15.0
1579582573.1585186,54001664,15.0
1579582633.3095064,54067200,15.0
1579582693.1638,54132736,15.0
1579582752.9984632,54198272,15.0
1579582814.242953,54263808,15.0
1579582874.3031828,54329344,15.0
1579582942.9659157,54394880,15.0
1579583009.2127786,54460416,15.0
1579583082.7959228,54525952,15.0
1579583147.5381427,54591488,15.0
1579583211.130369,54657024,15.0
1579583285.2405288,54722560,15.0
1579583348.7937138,54788096,15.0
1579583411.7298663,54853632,15.0
1579583475.4139342,54919168,15.0
1579583539.687434,54984704,15.0
1579583609.9465272,55050240,15.0
1579583678.9259038,55115776,15.0
1579583742.185808,55181312,15.0
1579583805.2606714,55246848,15.0
1579583867.9774582,55312384,15.0
1579583931.2337477,55377920,15.0
1579583994.6253111,55443456,15.0
1579584057.8964798,55508992,15.0
1579584121.86804,55574528,15.0
1579584185.545475,55640064,15.0
1579584247.6865962,55705600,15.0
1579584310.3009396,55771136,15.0
1579584371.393537,55836672,15.0
1579584431.1446192,55902208,15.0
1579584490.4849331,55967744,15.0
1579584550.235345,56033280,15.0
1579584609.712665,56098816,15.0
1579584669.3409154,56164352,15.0
1579584728.8584507,56229888,15.0
1579584788.7953193,56295424,15.0
1579584848.9679341,56360960,15.0
1579584908.6917093,56426496,15.0
1579584968.2667108,56492032,15.0
1579585028.334529,56557568,15.0
1579585087.9012334,56623104,15.0
1579585147.5760689,56688640,15.0
1579585207.5293863,56754176,15.0
1579585267.6817966,56819712,15.0
1579585327.2878282,56885248,15.0
1579585387.3267176,56950784,15.0
1579585447.3569891,57016320,15.0
1579585507.2162821,57081856,15.0
1579585567.4048555,57147392,15.0
1579585627.5720613,57212928,15.0
1579585687.4726462,57278464,15.0
1579585747.4238305,57344000,15.0
1579585807.3877275,57409536,15.0
1579585867.1530967,57475072,15.0
1579585926.9234433,57540608,15.0
1579585986.762998,57606144,15.0
1579586046.6770122,57671680,15.0
1579586106.6560917,57737216,15.0
1579586166.5572042,57802752,15.0
1579586226.430005,57868288,15.0
1579586286.5054095,57933824,15.0
1579586346.1212296,57999360,15.0
1579586405.9022906,58064896,15.0
1579586465.5305207,58130432,15.0
1579586525.6799953,58195968,15.0
1579586585.4020832,58261504,15.0
1579586645.3193016,58327040,15.0
1579586705.0302904,58392576,15.0
1579586764.7024622,58458112,15.0
1579586824.6816597,58523648,15.0
1579586885.086467,58589184,15.0
1579586945.3122509,58654720,15.0
1579587005.009716,58720256,15.0
1579587064.944096,58785792,15.0
1579587124.8249671,58851328,15.0
1579587184.740993,58916864,15.0
1579587244.2502017,58982400,15.0
1579587304.2563055,59047936,15.0
1579587364.4505072,59113472,15.0
1579587424.3782132,59179008,15.0
1579587484.2659104,59244544,15.0
1579587544.3650203,59310080,15.0
1579587604.265116,59375616,15.0
1579587664.402863,59441152,15.0
1579587724.7830048,59506688,15.0
1579587785.1373346,59572224,15.0
1579587844.7517233,59637760,15.0
1579587904.5565603,59703296,15.0
1579587965.510513,59768832,15.0
1579588025.5263968,59834368,15.0
1579588085.5187976,59899904,15.0
1579588145.5568616,59965440,15.0


==> figures/training_curves/success_rate_out.csv <==
Wall time,Step,Value,Smoothed
1579533023.90538,131072.00000,0.00000,0.00000
1579533089.18891,196608.00000,0.00000,0.00000
1579533168.02469,262144.00000,0.01042,0.00104
1579533231.67533,327680.00000,0.01042,0.00198
1579533293.18257,393216.00000,0.00000,0.00178
1579533354.53040,458752.00000,0.01042,0.00264
1579533415.61334,524288.00000,0.00000,0.00238
1579533475.34646,589824.00000,0.01042,0.00318
1579533535.12794,655360.00000,0.00000,0.00287
1579533594.17684,720896.00000,0.00000,0.00258
1579533653.49624,786432.00000,0.03125,0.00545
1579533712.44096,851968.00000,0.04167,0.00907
1579533771.17187,917504.00000,0.04167,0.01233
1579533830.36708,983040.00000,0.04167,0.01526
1579533889.46040,1048576.00000,0.06250,0.01999
1579533948.73690,1114112.00000,0.06250,0.02424
1579534007.22166,1179648.00000,0.04167,0.02598
1579534065.49567,1245184.00000,0.04167,0.02755
1579534124.48704,1310720.00000,0.10417,0.03521
1579534183.38578,1376256.00000,0.23958,0.05565
1579534242.40809,1441792.00000,0.33333,0.08342
1579534301.05255,1507328.00000,0.34375,0.10945
1579534360.12812,1572864.00000,0.38542,0.13705
1579534419.46195,1638400.00000,0.47917,0.17126
1579534478.96334,1703936.00000,0.54167,0.20830
1579534538.24529,1769472.00000,0.59375,0.24684
1579534597.40044,1835008.00000,0.46875,0.26903
1579534656.71814,1900544.00000,0.44792,0.28692
1579534716.19322,1966080.00000,0.40625,0.29886
1579534775.39610,2031616.00000,0.41667,0.31064
1579534834.63001,2097152.00000,0.43750,0.32332
1579534893.89624,2162688.00000,0.56250,0.34724
1579534953.66119,2228224.00000,0.44792,0.35731
1579535013.53604,2293760.00000,0.47917,0.36949
1579535073.32972,2359296.00000,0.48958,0.38150
1579535133.30830,2424832.00000,0.47917,0.39127
1579535192.77429,2490368.00000,0.48958,0.40110
1579535252.62265,2555904.00000,0.54167,0.41516
1579535312.78050,2621440.00000,0.52083,0.42573
1579535372.58756,2686976.00000,0.48958,0.43211
1579535432.98272,2752512.00000,0.41667,0.43057
1579535493.04658,2818048.00000,0.52083,0.43959
1579535552.72026,2883584.00000,0.64583,0.46022
1579535612.48473,2949120.00000,0.43750,0.45795
1579535672.25539,3014656.00000,0.62500,0.47465
1579535732.61264,3080192.00000,0.59375,0.48656
1579535792.55679,3145728.00000,0.48958,0.48686
1579535852.49091,3211264.00000,0.43750,0.48193
1579535912.65200,3276800.00000,0.50000,0.48373
1579535972.64658,3342336.00000,0.53125,0.48849
1579536032.27562,3407872.00000,0.58333,0.49797
1579536092.36797,3473408.00000,0.54167,0.50234
1579536152.21179,3538944.00000,0.62500,0.51461
1579536211.88883,3604480.00000,0.61458,0.52460
1579536271.71077,3670016.00000,0.54167,0.52631
1579536331.97011,3735552.00000,0.62500,0.53618
1579536391.67709,3801088.00000,0.80208,0.56277
1579536451.81401,3866624.00000,0.65625,0.57212
1579536511.48570,3932160.00000,0.71875,0.58678
1579536571.32372,3997696.00000,0.67708,0.59581
1579536631.66143,4063232.00000,0.72917,0.60915
1579536691.62333,4128768.00000,0.71875,0.62011
1579536751.94124,4194304.00000,0.61458,0.61955
1579536812.23355,4259840.00000,0.73958,0.63156
1579536873.00454,4325376.00000,0.65625,0.63403
1579536933.38592,4390912.00000,0.71875,0.64250
1579536993.88696,4456448.00000,0.66667,0.64492
1579537054.57911,4521984.00000,0.59375,0.63980
1579537115.02619,4587520.00000,0.68750,0.64457
1579537175.81421,4653056.00000,0.69792,0.64990
1579537236.24020,4718592.00000,0.80208,0.66512
1579537297.20419,4784128.00000,0.67708,0.66632
1579537357.47288,4849664.00000,0.71875,0.67156
1579537417.96771,4915200.00000,0.68750,0.67316
1579537478.46837,4980736.00000,0.65625,0.67146
1579537539.82481,5046272.00000,0.62500,0.66682
1579537600.19690,5111808.00000,0.64583,0.66472
1579537661.05168,5177344.00000,0.61458,0.65971
1579537721.73564,5242880.00000,0.58333,0.65207
1579537781.86257,5308416.00000,0.68750,0.65561
1579537842.81222,5373952.00000,0.69792,0.65984
1579537903.72811,5439488.00000,0.73958,0.66782
1579537964.40928,5505024.00000,0.68750,0.66978
1579538024.88936,5570560.00000,0.73958,0.67676
1579538085.37205,5636096.00000,0.68750,0.67784
1579538145.89183,5701632.00000,0.71875,0.68193
1579538206.40365,5767168.00000,0.65625,0.67936
1579538267.64174,5832704.00000,0.69792,0.68122
1579538328.17513,5898240.00000,0.75000,0.68810
1579538388.47028,5963776.00000,0.61458,0.68074
1579538449.61287,6029312.00000,0.73958,0.68663
1579538510.79563,6094848.00000,0.70833,0.68880
1579538571.64104,6160384.00000,0.76042,0.69596
1579538631.88684,6225920.00000,0.61458,0.68782
1579538692.32368,6291456.00000,0.73958,0.69300
1579538753.06931,6356992.00000,0.63542,0.68724
1579538813.51458,6422528.00000,0.61458,0.67997
1579538874.10302,6488064.00000,0.67708,0.67969
1579538934.52873,6553600.00000,0.59375,0.67109
1579538994.91895,6619136.00000,0.63542,0.66752
1579539055.55387,6684672.00000,0.64583,0.66536
1579539115.76471,6750208.00000,0.76042,0.67486
1579539176.51725,6815744.00000,0.80208,0.68758
1579539236.76630,6881280.00000,0.77083,0.69591
1579539297.38393,6946816.00000,0.70833,0.69715
1579539357.93705,7012352.00000,0.67708,0.69514
1579539418.36348,7077888.00000,0.57292,0.68292
1579539478.95906,7143424.00000,0.64583,0.67921
1579539539.10504,7208960.00000,0.59375,0.67067
1579539599.34970,7274496.00000,0.57292,0.66089
1579539659.74797,7340032.00000,0.55208,0.65001
1579539720.22439,7405568.00000,0.57292,0.64230
1579539780.44758,7471104.00000,0.72917,0.65099
1579539840.69440,7536640.00000,0.61458,0.64735
1579539901.17371,7602176.00000,0.61458,0.64407
1579539961.98237,7667712.00000,0.60417,0.64008
1579540022.05066,7733248.00000,0.63542,0.63961
1579540082.54613,7798784.00000,0.77083,0.65274
1579540142.75700,7864320.00000,0.54167,0.64163
1579540202.84307,7929856.00000,0.58333,0.63580
1579540263.45425,7995392.00000,0.54167,0.62639
1579540323.80219,8060928.00000,0.56250,0.62000
1579540384.26920,8126464.00000,0.54167,0.61216
1579540444.01030,8192000.00000,0.58333,0.60928
1579540503.94343,8257536.00000,0.65625,0.61398
1579540564.64485,8323072.00000,0.55208,0.60779
1579540624.75678,8388608.00000,0.59375,0.60638
1579540685.18250,8454144.00000,0.73958,0.61970
1579540745.61440,8519680.00000,0.69792,0.62753
1579540805.71419,8585216.00000,0.61458,0.62623
1579540866.00195,8650752.00000,0.68750,0.63236
1579540926.23632,8716288.00000,0.66667,0.63579
1579540986.40437,8781824.00000,0.65625,0.63784
1579541046.63473,8847360.00000,0.65625,0.63968
1579541107.08721,8912896.00000,0.57292,0.63300
1579541167.04130,8978432.00000,0.62500,0.63220
1579541227.68387,9043968.00000,0.66667,0.63565
1579541288.05460,9109504.00000,0.64583,0.63667
1579541348.91267,9175040.00000,0.62500,0.63550
1579541409.17319,9240576.00000,0.65625,0.63757
1579541469.29681,9306112.00000,0.69792,0.64361
1579541529.65008,9371648.00000,0.65625,0.64487
1579541590.23557,9437184.00000,0.65625,0.64601
1579541650.25584,9502720.00000,0.55208,0.63662
1579541710.25600,9568256.00000,0.61458,0.63441
1579541770.24536,9633792.00000,0.56250,0.62722
1579541830.14084,9699328.00000,0.54167,0.61867
1579541890.42203,9764864.00000,0.54167,0.61097
1579541950.43126,9830400.00000,0.53125,0.60300
1579542010.67016,9895936.00000,0.60417,0.60311
1579542071.00880,9961472.00000,0.55208,0.59801
1579542131.44809,10027008.00000,0.62500,0.60071
1579542192.25961,10092544.00000,0.66667,0.60730
1579542252.59954,10158080.00000,0.75000,0.62157
1579542312.80347,10223616.00000,0.72917,0.63233
1579542372.60441,10289152.00000,0.69792,0.63889
1579542432.56710,10354688.00000,0.73958,0.64896
1579542493.22033,10420224.00000,0.67708,0.65177
1579542553.35739,10485760.00000,0.72917,0.65951
1579542613.30646,10551296.00000,0.66667,0.66023
1579542673.65958,10616832.00000,0.70833,0.66504
1579542733.97974,10682368.00000,0.70833,0.66937
1579542794.48272,10747904.00000,0.51042,0.65347
1579542854.99517,10813440.00000,0.56250,0.64438
1579542915.52265,10878976.00000,0.64583,0.64452
1579542976.20703,10944512.00000,0.71875,0.65194
1579543036.37859,11010048.00000,0.66667,0.65342
1579543097.09100,11075584.00000,0.67708,0.65578
1579543157.85033,11141120.00000,0.60417,0.65062
1579543218.21074,11206656.00000,0.67708,0.65327
1579543278.52166,11272192.00000,0.70833,0.65877
1579543339.03232,11337728.00000,0.68750,0.66165
1579543399.31976,11403264.00000,0.73958,0.66944
1579543460.10247,11468800.00000,0.66667,0.66916
1579543520.54950,11534336.00000,0.82292,0.68454
1579543581.30354,11599872.00000,0.76042,0.69213
1579543641.43083,11665408.00000,0.71875,0.69479
1579543701.78568,11730944.00000,0.67708,0.69302
1579543762.22277,11796480.00000,0.72917,0.69663
1579543822.89399,11862016.00000,0.55208,0.68218
1579543883.34193,11927552.00000,0.62500,0.67646
1579543943.70310,11993088.00000,0.60417,0.66923
1579544004.44636,12058624.00000,0.53125,0.65543
1579544064.90882,12124160.00000,0.47917,0.63781
1579544125.55364,12189696.00000,0.60417,0.63444
1579544186.17957,12255232.00000,0.65625,0.63662
1579544247.25431,12320768.00000,0.47917,0.62088
1579544307.72728,12386304.00000,0.63542,0.62233
1579544367.89024,12451840.00000,0.56250,0.61635
1579544427.91618,12517376.00000,0.69792,0.62451
1579544488.08769,12582912.00000,0.69792,0.63185
1579544548.63018,12648448.00000,0.69792,0.63845
1579544609.06977,12713984.00000,0.67708,0.64232
1579544669.25168,12779520.00000,0.68750,0.64683
1579544729.33434,12845056.00000,0.66667,0.64882
1579544789.22079,12910592.00000,0.69792,0.65373
1579544849.41984,12976128.00000,0.70833,0.65919
1579544909.40833,13041664.00000,0.72917,0.66619
1579544969.56926,13107200.00000,0.65625,0.66519
1579545029.39006,13172736.00000,0.69792,0.66846
1579545089.50140,13238272.00000,0.72917,0.67454
1579545149.84714,13303808.00000,0.72917,0.68000
1579545210.13591,13369344.00000,0.65625,0.67762
1579545270.16605,13434880.00000,0.69792,0.67965
1579545330.65565,13500416.00000,0.70833,0.68252
1579545390.97627,13565952.00000,0.62500,0.67677
1579545451.09233,13631488.00000,0.68750,0.67784
1579545511.27057,13697024.00000,0.66667,0.67672
1579545571.60037,13762560.00000,0.63542,0.67259
1579545632.30117,13828096.00000,0.73958,0.67929
1579545692.75222,13893632.00000,0.66667,0.67803
1579545752.82023,13959168.00000,0.57292,0.66752
1579545813.32917,14024704.00000,0.55208,0.65598
1579545873.80628,14090240.00000,0.59375,0.64975
1579545934.90860,14155776.00000,0.63542,0.64832
1579545995.62310,14221312.00000,0.65625,0.64911
1579546056.05250,14286848.00000,0.54167,0.63837
1579546115.91941,14352384.00000,0.54167,0.62870
1579546176.32928,14417920.00000,0.60417,0.62624
1579546237.24084,14483456.00000,0.67708,0.63133
1579546297.27421,14548992.00000,0.46875,0.61507
1579546357.87953,14614528.00000,0.58333,0.61190
1579546418.51648,14680064.00000,0.55208,0.60592
1579546479.19105,14745600.00000,0.52083,0.59741
1579546539.98379,14811136.00000,0.51042,0.58871
1579546600.68368,14876672.00000,0.64583,0.59442
1579546661.67998,14942208.00000,0.57292,0.59227
1579546722.09115,15007744.00000,0.42708,0.57575
1579546782.77600,15073280.00000,0.68750,0.58693
1579546842.95463,15138816.00000,0.64583,0.59282
1579546903.65404,15204352.00000,0.58333,0.59187
1579546964.20935,15269888.00000,0.65625,0.59831
1579547024.58058,15335424.00000,0.65625,0.60410
1579547085.19108,15400960.00000,0.71875,0.61557
1579547146.36503,15466496.00000,0.63542,0.61755
1579547207.00398,15532032.00000,0.61458,0.61725
1579547267.82088,15597568.00000,0.63542,0.61907
1579547328.47379,15663104.00000,0.54167,0.61133
1579547388.72480,15728640.00000,0.63542,0.61374
1579547448.93211,15794176.00000,0.75000,0.62736
1579547508.91374,15859712.00000,0.70833,0.63546
1579547569.45278,15925248.00000,0.68750,0.64067
1579547630.30736,15990784.00000,0.62500,0.63910
1579547690.66780,16056320.00000,0.64583,0.63977
1579547751.50956,16121856.00000,0.59375,0.63517
1579547811.67832,16187392.00000,0.66667,0.63832
1579547872.38086,16252928.00000,0.57292,0.63178
1579547932.38114,16318464.00000,0.61458,0.63006
1579547992.67438,16384000.00000,0.73958,0.64101
1579548053.24808,16449536.00000,0.67708,0.64462
1579548113.71170,16515072.00000,0.77083,0.65724
1579548174.15151,16580608.00000,0.71875,0.66339
1579548234.41464,16646144.00000,0.69792,0.66684
1579548295.09308,16711680.00000,0.59375,0.65953
1579548355.87633,16777216.00000,0.62500,0.65608
1579548416.39202,16842752.00000,0.79167,0.66964
1579548476.76329,16908288.00000,0.61458,0.66413
1579548536.49189,16973824.00000,0.76042,0.67376
1579548596.51971,17039360.00000,0.75000,0.68139
1579548657.37071,17104896.00000,0.65625,0.67887
1579548717.57949,17170432.00000,0.65625,0.67661
1579548777.64351,17235968.00000,0.61458,0.67041
1579548837.72622,17301504.00000,0.67708,0.67108
1579548897.55706,17367040.00000,0.68750,0.67272
1579548958.14520,17432576.00000,0.58333,0.66378
1579549018.21859,17498112.00000,0.61458,0.65886
1579549077.98435,17563648.00000,0.64583,0.65756
1579549138.02166,17629184.00000,0.58333,0.65013
1579549198.17026,17694720.00000,0.55208,0.64033
1579549258.45792,17760256.00000,0.58333,0.63463
1579549318.45896,17825792.00000,0.64583,0.63575
1579549379.03149,17891328.00000,0.61458,0.63363
1579549439.85169,17956864.00000,0.63542,0.63381
1579549500.23052,18022400.00000,0.58333,0.62876
1579549560.69858,18087936.00000,0.51042,0.61693
1579549620.79200,18153472.00000,0.62500,0.61774
1579549681.04711,18219008.00000,0.62500,0.61846
1579549740.94267,18284544.00000,0.64583,0.62120
1579549800.78366,18350080.00000,0.55208,0.61429
1579549860.74449,18415616.00000,0.60417,0.61328
1579549920.70649,18481152.00000,0.55208,0.60716
1579549980.93259,18546688.00000,0.47917,0.59436
1579550040.87789,18612224.00000,0.60417,0.59534
1579550100.86717,18677760.00000,0.61458,0.59726
1579550161.29177,18743296.00000,0.60417,0.59795
1579550221.55942,18808832.00000,0.59375,0.59753
1579550281.47006,18874368.00000,0.64583,0.60236
1579550341.62900,18939904.00000,0.64583,0.60671
1579550401.64072,19005440.00000,0.62500,0.60854
1579550461.83657,19070976.00000,0.67708,0.61539
1579550522.20212,19136512.00000,0.75000,0.62885
1579550582.43856,19202048.00000,0.66667,0.63264
1579550642.31704,19267584.00000,0.59375,0.62875
1579550702.04281,19333120.00000,0.64583,0.63046
1579550762.23264,19398656.00000,0.59375,0.62678
1579550822.30300,19464192.00000,0.65625,0.62973
1579550882.38379,19529728.00000,0.60417,0.62718
1579550942.45088,19595264.00000,0.62500,0.62696
1579551002.39222,19660800.00000,0.58333,0.62260
1579551062.62716,19726336.00000,0.62500,0.62284
1579551122.60216,19791872.00000,0.61458,0.62201
1579551182.46339,19857408.00000,0.63542,0.62335
1579551242.33119,19922944.00000,0.57292,0.61831
1579551302.45740,19988480.00000,0.59375,0.61585
1579551362.77909,20054016.00000,0.45833,0.60010
1579551423.34938,20119552.00000,0.55208,0.59530
1579551483.85894,20185088.00000,0.55208,0.59098
1579551543.99724,20250624.00000,0.59375,0.59125
1579551604.39886,20316160.00000,0.63542,0.59567
1579551664.16627,20381696.00000,0.58333,0.59444
1579551724.35492,20447232.00000,0.53125,0.58812
1579551784.68857,20512768.00000,0.52083,0.58139
1579551845.04807,20578304.00000,0.56250,0.57950
1579551905.05527,20643840.00000,0.58333,0.57988
1579551965.51534,20709376.00000,0.53125,0.57502
1579552025.70964,20774912.00000,0.60417,0.57794
1579552085.70820,20840448.00000,0.70833,0.59097
1579552145.52899,20905984.00000,0.73958,0.60584
1579552204.86951,20971520.00000,0.62500,0.60775
1579552264.32238,21037056.00000,0.62500,0.60948
1579552324.30828,21102592.00000,0.57292,0.60582
1579552384.11627,21168128.00000,0.53125,0.59836
1579552444.05366,21233664.00000,0.53125,0.59165
1579552503.69442,21299200.00000,0.59375,0.59186
1579552563.99935,21364736.00000,0.58333,0.59101
1579552624.17311,21430272.00000,0.56250,0.58816
1579552684.04299,21495808.00000,0.65625,0.59497
1579552743.52251,21561344.00000,0.64583,0.60005
1579552803.60652,21626880.00000,0.61458,0.60151
1579552863.82299,21692416.00000,0.64583,0.60594
1579552923.97186,21757952.00000,0.68750,0.61410
1579552983.74544,21823488.00000,0.65625,0.61831
1579553044.01319,21889024.00000,0.62500,0.61898
1579553103.80202,21954560.00000,0.63542,0.62062
1579553164.11173,22020096.00000,0.62500,0.62106
1579553224.24627,22085632.00000,0.67708,0.62666
1579553284.36962,22151168.00000,0.57292,0.62129
1579553344.42942,22216704.00000,0.67708,0.62687
1579553404.50544,22282240.00000,0.63542,0.62772
1579553464.66898,22347776.00000,0.67708,0.63266
1579553524.32441,22413312.00000,0.65625,0.63502
1579553583.84009,22478848.00000,0.65625,0.63714
1579553643.20264,22544384.00000,0.69792,0.64322
1579553702.92705,22609920.00000,0.70833,0.64973
1579553762.89424,22675456.00000,0.67708,0.65247
1579553822.71968,22740992.00000,0.66667,0.65389
1579553882.74129,22806528.00000,0.70833,0.65933
1579553942.51518,22872064.00000,0.63542,0.65694
1579554002.14326,22937600.00000,0.64583,0.65583
1579554062.17879,23003136.00000,0.62500,0.65275
1579554121.73365,23068672.00000,0.61458,0.64893
1579554181.04187,23134208.00000,0.64583,0.64862
1579554240.52856,23199744.00000,0.64583,0.64834
1579554300.19981,23265280.00000,0.67708,0.65122
1579554359.84158,23330816.00000,0.66667,0.65276
1579554419.48528,23396352.00000,0.59375,0.64686
1579554479.86566,23461888.00000,0.54167,0.63634
1579554539.35714,23527424.00000,0.64583,0.63729
1579554599.21050,23592960.00000,0.59375,0.63294
1579554659.27566,23658496.00000,0.51042,0.62068
1579554719.20598,23724032.00000,0.64583,0.62320
1579554779.18294,23789568.00000,0.59375,0.62025
1579554839.12293,23855104.00000,0.67708,0.62594
1579554899.20224,23920640.00000,0.71875,0.63522
1579554959.56625,23986176.00000,0.61458,0.63315
1579555019.45652,24051712.00000,0.53125,0.62296
1579555079.22526,24117248.00000,0.51042,0.61171
1579555139.16599,24182784.00000,0.60417,0.61096
1579555199.15382,24248320.00000,0.65625,0.61548
1579555259.21192,24313856.00000,0.58333,0.61227
1579555318.70634,24379392.00000,0.58333,0.60938
1579555378.67374,24444928.00000,0.56250,0.60469
1579555438.48495,24510464.00000,0.65625,0.60984
1579555498.09012,24576000.00000,0.61458,0.61032
1579555557.74470,24641536.00000,0.60417,0.60970
1579555617.38224,24707072.00000,0.56250,0.60498
1579555676.83371,24772608.00000,0.65625,0.61011
1579555736.25401,24838144.00000,0.61458,0.61056
1579555795.65608,24903680.00000,0.62500,0.61200
1579555855.14182,24969216.00000,0.62500,0.61330
1579555914.78508,25034752.00000,0.67708,0.61968
1579555974.20225,25100288.00000,0.75000,0.63271
1579556033.72893,25165824.00000,0.70833,0.64027
1579556093.46088,25231360.00000,0.68750,0.64500
1579556153.06709,25296896.00000,0.68750,0.64925
1579556212.54653,25362432.00000,0.68750,0.65307
1579556272.43870,25427968.00000,0.63542,0.65131
1579556332.32983,25493504.00000,0.57292,0.64347
1579556392.24542,25559040.00000,0.65625,0.64475
1579556451.99274,25624576.00000,0.55208,0.63548
1579556511.82338,25690112.00000,0.66667,0.63860
1579556571.40354,25755648.00000,0.71875,0.64661
1579556631.03859,25821184.00000,0.73958,0.65591
1579556690.59193,25886720.00000,0.72917,0.66324
1579556750.25154,25952256.00000,0.70833,0.66775
1579556810.12650,26017792.00000,0.75000,0.67597
1579556870.00163,26083328.00000,0.75000,0.68337
1579556930.05774,26148864.00000,0.71875,0.68691
1579556989.94041,26214400.00000,0.66667,0.68489
1579557049.76769,26279936.00000,0.62500,0.67890
1579557109.45684,26345472.00000,0.60417,0.67143
1579557169.21139,26411008.00000,0.51042,0.65532
1579557228.90063,26476544.00000,0.56250,0.64604
1579557288.64528,26542080.00000,0.53125,0.63456
1579557348.36320,26607616.00000,0.56250,0.62736
1579557407.82004,26673152.00000,0.56250,0.62087
1579557467.62260,26738688.00000,0.64583,0.62337
1579557527.24278,26804224.00000,0.77083,0.63811
1579557586.45805,26869760.00000,0.75000,0.64930
1579557645.86629,26935296.00000,0.75000,0.65937
1579557705.49850,27000832.00000,0.77083,0.67052
1579557765.02475,27066368.00000,0.62500,0.66597
1579557824.48893,27131904.00000,0.67708,0.66708
1579557884.13246,27197440.00000,0.65625,0.66600
1579557944.18264,27262976.00000,0.70833,0.67023
1579558003.80847,27328512.00000,0.66667,0.66987
1579558063.56450,27394048.00000,0.64583,0.66747
1579558123.24421,27459584.00000,0.61458,0.66218
1579558183.08166,27525120.00000,0.56250,0.65221
1579558242.86875,27590656.00000,0.64583,0.65157
1579558302.46339,27656192.00000,0.65625,0.65204
1579558362.23651,27721728.00000,0.71875,0.65871
1579558422.15601,27787264.00000,0.64583,0.65742
1579558482.07974,27852800.00000,0.66667,0.65835
1579558541.99553,27918336.00000,0.61458,0.65397
1579558601.82954,27983872.00000,0.65625,0.65420
1579558661.74087,28049408.00000,0.57292,0.64607
1579558721.34122,28114944.00000,0.56250,0.63771
1579558780.88470,28180480.00000,0.54167,0.62811
1579558840.74965,28246016.00000,0.62500,0.62780
1579558900.43428,28311552.00000,0.67708,0.63273
1579558960.11640,28377088.00000,0.62500,0.63195
1579559019.77415,28442624.00000,0.62500,0.63126
1579559079.28154,28508160.00000,0.59375,0.62751
1579559138.83617,28573696.00000,0.59375,0.62413
1579559198.40978,28639232.00000,0.56250,0.61797
1579559257.72068,28704768.00000,0.62500,0.61867
1579559317.21353,28770304.00000,0.64583,0.62139
1579559377.00249,28835840.00000,0.57292,0.61654
1579559436.79907,28901376.00000,0.53125,0.60801
1579559496.65197,28966912.00000,0.62500,0.60971
1579559556.45281,29032448.00000,0.59375,0.60811
1579559616.31564,29097984.00000,0.60417,0.60772
1579559676.17830,29163520.00000,0.63542,0.61049
1579559735.90413,29229056.00000,0.60417,0.60986
1579559795.84860,29294592.00000,0.61458,0.61033
1579559855.61714,29360128.00000,0.58333,0.60763
1579559915.60926,29425664.00000,0.54167,0.60103
1579559975.23271,29491200.00000,0.63542,0.60447
1579560035.31429,29556736.00000,0.66667,0.61069
1579560094.67002,29622272.00000,0.59375,0.60900
1579560154.60130,29687808.00000,0.58333,0.60643
1579560213.93232,29753344.00000,0.65625,0.61141
1579560273.90001,29818880.00000,0.65625,0.61590
1579560333.88353,29884416.00000,0.71875,0.62618
1579560393.93622,29949952.00000,0.67708,0.63127
1579560454.04153,30015488.00000,0.68750,0.63689
1579560513.86175,30081024.00000,0.66667,0.63987
1579560573.69506,30146560.00000,0.60417,0.63630
1579560633.63435,30212096.00000,0.64583,0.63725
1579560693.90069,30277632.00000,0.60417,0.63395
1579560753.49769,30343168.00000,0.63542,0.63409
1579560813.17963,30408704.00000,0.73958,0.64464
1579560872.86185,30474240.00000,0.76042,0.65622
1579560933.00717,30539776.00000,0.78125,0.66872
1579560992.72422,30605312.00000,0.79167,0.68102
1579561052.38989,30670848.00000,0.69792,0.68271
1579561112.21331,30736384.00000,0.75000,0.68944
1579561171.82372,30801920.00000,0.69792,0.69028
1579561231.76713,30867456.00000,0.64583,0.68584
1579561291.43089,30932992.00000,0.62500,0.67976
1579561351.35277,30998528.00000,0.64583,0.67636
1579561411.16439,31064064.00000,0.66667,0.67539
1579561470.73551,31129600.00000,0.63542,0.67140
1579561530.44879,31195136.00000,0.64583,0.66884
1579561589.76710,31260672.00000,0.67708,0.66966
1579561649.71498,31326208.00000,0.75000,0.67770
1579561709.45651,31391744.00000,0.65625,0.67555
1579561769.13967,31457280.00000,0.54167,0.66216
1579561828.87260,31522816.00000,0.52083,0.64803
1579561888.63048,31588352.00000,0.48958,0.63219
1579561948.27584,31653888.00000,0.55208,0.62418
1579562008.27475,31719424.00000,0.55208,0.61697
1579562068.45334,31784960.00000,0.68750,0.62402
1579562128.65519,31850496.00000,0.60417,0.62203
1579562188.36777,31916032.00000,0.63542,0.62337
1579562248.55932,31981568.00000,0.72917,0.63395
1579562308.69089,32047104.00000,0.67708,0.63827
1579562368.72988,32112640.00000,0.61458,0.63590
1579562429.07600,32178176.00000,0.64583,0.63689
1579562489.30351,32243712.00000,0.67708,0.64091
1579562549.44279,32309248.00000,0.69792,0.64661
1579562609.31295,32374784.00000,0.62500,0.64445
1579562669.29725,32440320.00000,0.68750,0.64875
1579562729.15585,32505856.00000,0.75000,0.65888
1579562789.29527,32571392.00000,0.67708,0.66070
1579562849.34277,32636928.00000,0.72917,0.66755
1579562909.35122,32702464.00000,0.69792,0.67058
1579562969.43515,32768000.00000,0.78125,0.68165
1579563029.44091,32833536.00000,0.68750,0.68224
1579563089.63158,32899072.00000,0.56250,0.67026
1579563149.50920,32964608.00000,0.69792,0.67303
1579563209.36996,33030144.00000,0.66667,0.67239
1579563269.46365,33095680.00000,0.61458,0.66661
1579563329.31824,33161216.00000,0.69792,0.66974
1579563389.08258,33226752.00000,0.69792,0.67256
1579563448.59102,33292288.00000,0.64583,0.66989
1579563508.30416,33357824.00000,0.51042,0.65394
1579563568.04725,33423360.00000,0.43750,0.63230
1579563627.79265,33488896.00000,0.44792,0.61386
1579563687.35878,33554432.00000,0.59375,0.61185
1579563747.13963,33619968.00000,0.56250,0.60691
1579563807.10513,33685504.00000,0.63542,0.60976
1579563867.10960,33751040.00000,0.56250,0.60504
1579563927.24503,33816576.00000,0.55208,0.59974
1579563987.25220,33882112.00000,0.59375,0.59914
1579564047.05351,33947648.00000,0.54167,0.59339
1579564106.92330,34013184.00000,0.59375,0.59343
1579564166.42804,34078720.00000,0.57292,0.59138
1579564226.33069,34144256.00000,0.64583,0.59682
1579564286.27507,34209792.00000,0.62500,0.59964
1579564346.25495,34275328.00000,0.64583,0.60426
1579564406.27472,34340864.00000,0.59375,0.60321
1579564466.18823,34406400.00000,0.48958,0.59185
1579564526.13637,34471936.00000,0.58333,0.59100
1579564585.72311,34537472.00000,0.62500,0.59440
1579564645.46260,34603008.00000,0.69792,0.60475
1579564705.04852,34668544.00000,0.77083,0.62136
1579564764.77993,34734080.00000,0.68750,0.62797
1579564824.39339,34799616.00000,0.68750,0.63392
1579564884.31367,34865152.00000,0.64583,0.63511
1579564943.99990,34930688.00000,0.66667,0.63827
1579565003.63468,34996224.00000,0.62500,0.63694
1579565063.28027,35061760.00000,0.54167,0.62742
1579565123.27125,35127296.00000,0.62500,0.62717
1579565182.95775,35192832.00000,0.72917,0.63737
1579565243.06266,35258368.00000,0.66667,0.64030
1579565303.20649,35323904.00000,0.65625,0.64190
1579565363.29974,35389440.00000,0.59375,0.63708
1579565423.16528,35454976.00000,0.59375,0.63275
1579565483.26886,35520512.00000,0.61458,0.63093
1579565543.27111,35586048.00000,0.59375,0.62721
1579565603.28272,35651584.00000,0.62500,0.62699
1579565663.28227,35717120.00000,0.54167,0.61846
1579565723.15738,35782656.00000,0.55208,0.61182
1579565783.45774,35848192.00000,0.52083,0.60272
1579565843.37346,35913728.00000,0.53125,0.59558
1579565903.31540,35979264.00000,0.55208,0.59123
1579565963.35282,36044800.00000,0.64583,0.59669
1579566023.12722,36110336.00000,0.68750,0.60577
1579566083.09817,36175872.00000,0.61458,0.60665
1579566142.82588,36241408.00000,0.68750,0.61474
1579566202.75228,36306944.00000,0.64583,0.61785
1579566262.60955,36372480.00000,0.58333,0.61439
1579566322.48356,36438016.00000,0.56250,0.60920
1579566382.41965,36503552.00000,0.66667,0.61495
1579566441.90550,36569088.00000,0.59375,0.61283
1579566501.62194,36634624.00000,0.61458,0.61301
1579566561.28357,36700160.00000,0.60417,0.61212
1579566620.79360,36765696.00000,0.66667,0.61758
1579566680.46817,36831232.00000,0.79167,0.63499
1579566740.29076,36896768.00000,0.71875,0.64336
1579566800.25678,36962304.00000,0.64583,0.64361
1579566860.26767,37027840.00000,0.67708,0.64696
1579566920.12284,37093376.00000,0.68750,0.65101
1579566980.07951,37158912.00000,0.71875,0.65778
1579567040.03633,37224448.00000,0.73958,0.66596
1579567099.99902,37289984.00000,0.77083,0.67645
1579567159.66118,37355520.00000,0.81250,0.69006
1579567219.29899,37421056.00000,0.72917,0.69397
1579567279.29301,37486592.00000,0.65625,0.69020
1579567339.17368,37552128.00000,0.69792,0.69097
1579567399.08891,37617664.00000,0.76042,0.69791
1579567459.05170,37683200.00000,0.65625,0.69375
1579567518.88348,37748736.00000,0.61458,0.68583
1579567578.56355,37814272.00000,0.63542,0.68079
1579567637.96955,37879808.00000,0.71875,0.68458
1579567698.05941,37945344.00000,0.67708,0.68383
1579567757.93955,38010880.00000,0.61458,0.67691
1579567817.31795,38076416.00000,0.58333,0.66755
1579567876.99355,38141952.00000,0.67708,0.66851
1579567936.74001,38207488.00000,0.67708,0.66936
1579567996.54841,38273024.00000,0.69792,0.67222
1579568056.35237,38338560.00000,0.67708,0.67270
1579568115.99240,38404096.00000,0.68750,0.67418
1579568175.90696,38469632.00000,0.67708,0.67447
1579568235.59165,38535168.00000,0.67708,0.67474
1579568295.37526,38600704.00000,0.71875,0.67914
1579568355.15332,38666240.00000,0.66667,0.67789
1579568414.99642,38731776.00000,0.71875,0.68198
1579568474.94458,38797312.00000,0.72917,0.68669
1579568534.72333,38862848.00000,0.62500,0.68053
1579568594.50404,38928384.00000,0.66667,0.67914
1579568654.04230,38993920.00000,0.70833,0.68206
1579568713.74140,39059456.00000,0.57292,0.67114
1579568773.40123,39124992.00000,0.60417,0.66445
1579568833.58559,39190528.00000,0.64583,0.66259
1579568893.20970,39256064.00000,0.62500,0.65883
1579568953.10931,39321600.00000,0.57292,0.65024
1579569012.74448,39387136.00000,0.62500,0.64771
1579569072.30131,39452672.00000,0.64583,0.64752
1579569131.83702,39518208.00000,0.69792,0.65256
1579569191.80039,39583744.00000,0.70833,0.65814
1579569251.82610,39649280.00000,0.71875,0.66420
1579569311.52416,39714816.00000,0.75000,0.67278
1579569371.07660,39780352.00000,0.69792,0.67529
1579569430.79901,39845888.00000,0.72917,0.68068
1579569490.60458,39911424.00000,0.68750,0.68136
1579569550.24917,39976960.00000,0.67708,0.68094
1579569610.43054,40042496.00000,0.64583,0.67743
1579569670.25107,40108032.00000,0.65625,0.67531
1579569729.96555,40173568.00000,0.61458,0.66924
1579569789.50143,40239104.00000,0.65625,0.66794
1579569849.60464,40304640.00000,0.60417,0.66156
1579569909.32704,40370176.00000,0.66667,0.66207
1579569969.14516,40435712.00000,0.77083,0.67295
1579570029.02286,40501248.00000,0.76042,0.68169
1579570088.29974,40566784.00000,0.78125,0.69165
1579570147.87659,40632320.00000,0.61458,0.68394
1579570207.67772,40697856.00000,0.56250,0.67180
1579570267.30368,40763392.00000,0.67708,0.67233
1579570326.86474,40828928.00000,0.69792,0.67489
1579570386.47780,40894464.00000,0.62500,0.66990
1579570446.23461,40960000.00000,0.59375,0.66228
1579570505.77886,41025536.00000,0.68750,0.66480
1579570565.26364,41091072.00000,0.75000,0.67332
1579570624.96615,41156608.00000,0.70833,0.67682
1579570684.66278,41222144.00000,0.69792,0.67893
1579570744.42803,41287680.00000,0.79167,0.69021
1579570804.09597,41353216.00000,0.73958,0.69514
1579570863.51383,41418752.00000,0.72917,0.69855
1579570923.00512,41484288.00000,0.73958,0.70265
1579570982.62445,41549824.00000,0.75000,0.70739
1579571042.23924,41615360.00000,0.77083,0.71373
1579571102.08616,41680896.00000,0.75000,0.71736
1579571161.71970,41746432.00000,0.66667,0.71229
1579571221.34008,41811968.00000,0.64583,0.70564
1579571281.12694,41877504.00000,0.63542,0.69862
1579571340.86558,41943040.00000,0.63542,0.69230
1579571400.64343,42008576.00000,0.71875,0.69494
1579571460.65446,42074112.00000,0.75000,0.70045
1579571520.47434,42139648.00000,0.76042,0.70645
1579571580.39626,42205184.00000,0.76042,0.71184
1579571640.14863,42270720.00000,0.76042,0.71670
1579571699.86366,42336256.00000,0.70833,0.71586
1579571759.47530,42401792.00000,0.71875,0.71615
1579571819.02370,42467328.00000,0.70833,0.71537
1579571878.89087,42532864.00000,0.69792,0.71363
1579571938.71639,42598400.00000,0.68750,0.71101
1579571998.37002,42663936.00000,0.65625,0.70554
1579572058.05449,42729472.00000,0.62500,0.69748
1579572118.06354,42795008.00000,0.65625,0.69336
1579572177.91589,42860544.00000,0.65625,0.68965
1579572237.93408,42926080.00000,0.56250,0.67693
1579572297.84410,42991616.00000,0.62500,0.67174
1579572357.80544,43057152.00000,0.69792,0.67436
1579572417.60399,43122688.00000,0.66667,0.67359
1579572477.48842,43188224.00000,0.66667,0.67290
1579572537.35231,43253760.00000,0.61458,0.66707
1579572597.57202,43319296.00000,0.60417,0.66078
1579572657.63751,43384832.00000,0.63542,0.65824
1579572717.43329,43450368.00000,0.67708,0.66012
1579572777.27698,43515904.00000,0.72917,0.66703
1579572837.15199,43581440.00000,0.73958,0.67428
1579572897.19726,43646976.00000,0.68750,0.67561
1579572957.36603,43712512.00000,0.62500,0.67054
1579573017.61978,43778048.00000,0.65625,0.66912
1579573077.76937,43843584.00000,0.73958,0.67616
1579573138.01864,43909120.00000,0.67708,0.67625
1579573198.06440,43974656.00000,0.63542,0.67217
1579573258.01466,44040192.00000,0.68750,0.67370
1579573317.98022,44105728.00000,0.69792,0.67612
1579573377.81401,44171264.00000,0.71875,0.68039
1579573437.43346,44236800.00000,0.67708,0.68006
1579573497.13405,44302336.00000,0.68750,0.68080
1579573556.95535,44367872.00000,0.68750,0.68147
1579573616.85553,44433408.00000,0.76042,0.68937
1579573676.92746,44498944.00000,0.68750,0.68918
1579573736.80166,44564480.00000,0.71875,0.69214
1579573796.64781,44630016.00000,0.67708,0.69063
1579573856.36852,44695552.00000,0.65625,0.68719
1579573915.89012,44761088.00000,0.65625,0.68410
1579573975.93911,44826624.00000,0.67708,0.68340
1579574035.95795,44892160.00000,0.64583,0.67964
1579574095.67152,44957696.00000,0.63542,0.67522
1579574155.72097,45023232.00000,0.64583,0.67228
1579574215.85258,45088768.00000,0.69792,0.67484
1579574275.47093,45154304.00000,0.72917,0.68028
1579574335.29384,45219840.00000,0.59375,0.67162
1579574395.12477,45285376.00000,0.56250,0.66071
1579574455.15286,45350912.00000,0.60417,0.65506
1579574514.66909,45416448.00000,0.62500,0.65205
1579574574.48288,45481984.00000,0.70833,0.65768
1579574634.33170,45547520.00000,0.69792,0.66170
1579574694.22227,45613056.00000,0.71875,0.66741
1579574753.75863,45678592.00000,0.71875,0.67254
1579574813.22551,45744128.00000,0.82292,0.68758
1579574873.52830,45809664.00000,0.70833,0.68965
1579574933.29744,45875200.00000,0.66667,0.68736
1579574993.08578,45940736.00000,0.71875,0.69050
1579575053.10305,46006272.00000,0.73958,0.69540
1579575113.02553,46071808.00000,0.69792,0.69566
1579575173.48984,46137344.00000,0.72917,0.69901
1579575237.55788,46202880.00000,0.76042,0.70515
1579575318.88437,46268416.00000,0.79167,0.71380
1579575381.37471,46333952.00000,0.80208,0.72263
1579575442.35519,46399488.00000,0.75000,0.72537
1579575502.49849,46465024.00000,0.72917,0.72575
1579575564.54121,46530560.00000,0.73958,0.72713
1579575624.74836,46596096.00000,0.67708,0.72212
1579575684.43464,46661632.00000,0.70833,0.72075
1579575744.24066,46727168.00000,0.78125,0.72680
1579575804.01969,46792704.00000,0.83333,0.73745
1579575864.13048,46858240.00000,0.69792,0.73350
1579575924.06426,46923776.00000,0.72917,0.73306
1579575983.72729,46989312.00000,0.68750,0.72851
1579576043.15607,47054848.00000,0.80208,0.73586
1579576102.61869,47120384.00000,0.82292,0.74457
1579576162.30909,47185920.00000,0.77083,0.74720
1579576222.09659,47251456.00000,0.81250,0.75373
1579576281.95514,47316992.00000,0.77083,0.75544
1579576341.52094,47382528.00000,0.73958,0.75385
1579576401.46988,47448064.00000,0.81250,0.75972
1579576461.55882,47513600.00000,0.70833,0.75458
1579576521.05689,47579136.00000,0.72917,0.75204
1579576581.09632,47644672.00000,0.71875,0.74871
1579576640.64535,47710208.00000,0.66667,0.74050
1579576700.65218,47775744.00000,0.68750,0.73520
1579576760.32362,47841280.00000,0.69792,0.73148
1579576819.99578,47906816.00000,0.64583,0.72291
1579576879.95117,47972352.00000,0.64583,0.71520
1579576939.68652,48037888.00000,0.64583,0.70827
1579576999.65319,48103424.00000,0.73958,0.71140
1579577059.40833,48168960.00000,0.69792,0.71005
1579577119.18499,48234496.00000,0.70833,0.70988
1579577178.84858,48300032.00000,0.70833,0.70972
1579577238.61587,48365568.00000,0.72917,0.71167
1579577298.33139,48431104.00000,0.73958,0.71446
1579577358.40996,48496640.00000,0.72917,0.71593
1579577418.16687,48562176.00000,0.77083,0.72142
1579577478.14314,48627712.00000,0.77083,0.72636
1579577538.10382,48693248.00000,0.67708,0.72143
1579577598.03117,48758784.00000,0.51042,0.70033
1579577658.06971,48824320.00000,0.57292,0.68759
1579577718.08645,48889856.00000,0.69792,0.68862
1579577778.12711,48955392.00000,0.61458,0.68122
1579577837.71461,49020928.00000,0.59375,0.67247
1579577897.84585,49086464.00000,0.59375,0.66460
1579577958.80743,49152000.00000,0.63542,0.66168
1579578019.45598,49217536.00000,0.72917,0.66843
1579578094.17593,49283072.00000,0.68750,0.67034
1579578160.22680,49348608.00000,0.79167,0.68247
1579578245.35045,49414144.00000,0.75000,0.68922
1579578318.25484,49479680.00000,0.71875,0.69218
1579578393.33861,49545216.00000,0.73958,0.69692
1579578464.50678,49610752.00000,0.76042,0.70327
1579578528.69148,49676288.00000,0.76042,0.70898
1579578594.91647,49741824.00000,0.76042,0.71413
1579578661.17953,49807360.00000,0.81250,0.72396
1579578726.02905,49872896.00000,0.66667,0.71823
1579578788.84020,49938432.00000,0.66667,0.71308
1579578851.61111,50003968.00000,0.81250,0.72302
1579578911.15276,50069504.00000,0.77083,0.72780
1579578974.65939,50135040.00000,0.73958,0.72898
1579579036.28064,50200576.00000,0.70833,0.72691
1579579098.50445,50266112.00000,0.75000,0.72922
1579579160.30922,50331648.00000,0.76042,0.73234
1579579219.96484,50397184.00000,0.77083,0.73619
1579579282.24400,50462720.00000,0.72917,0.73549
1579579344.06509,50528256.00000,0.73958,0.73590
1579579406.24026,50593792.00000,0.66667,0.72898
1579579468.67537,50659328.00000,0.71875,0.72795
1579579530.23391,50724864.00000,0.72917,0.72807
1579579598.18013,50790400.00000,0.70833,0.72610
1579579659.47257,50855936.00000,0.67708,0.72120
1579579721.40869,50921472.00000,0.68750,0.71783
1579579782.62779,50987008.00000,0.65625,0.71167
1579579844.84621,51052544.00000,0.61458,0.70196
1579579907.12262,51118080.00000,0.57292,0.68906
1579579968.35952,51183616.00000,0.69792,0.68994
1579580029.59702,51249152.00000,0.68750,0.68970
1579580090.15601,51314688.00000,0.64583,0.68531
1579580152.07328,51380224.00000,0.63542,0.68032
1579580214.53749,51445760.00000,0.53125,0.66542
1579580276.40368,51511296.00000,0.67708,0.66658
1579580338.41543,51576832.00000,0.68750,0.66867
1579580401.46896,51642368.00000,0.65625,0.66743
1579580462.64931,51707904.00000,0.66667,0.66736
1579580523.75630,51773440.00000,0.70833,0.67145
1579580584.58660,51838976.00000,0.67708,0.67202
1579580645.08879,51904512.00000,0.60417,0.66523
1579580705.48880,51970048.00000,0.65625,0.66433
1579580766.70346,52035584.00000,0.63542,0.66144
1579580828.76821,52101120.00000,0.71875,0.66717
1579580890.24251,52166656.00000,0.66667,0.66712
1579580951.94091,52232192.00000,0.70833,0.67124
1579581013.09107,52297728.00000,0.73958,0.67808
1579581076.16277,52363264.00000,0.68750,0.67902
1579581136.03012,52428800.00000,0.73958,0.68508
1579581195.89407,52494336.00000,0.72917,0.68948
1579581255.77346,52559872.00000,0.70833,0.69137
1579581315.51821,52625408.00000,0.79167,0.70140
1579581375.62020,52690944.00000,0.77083,0.70834
1579581435.72529,52756480.00000,0.76042,0.71355
1579581495.88274,52822016.00000,0.76042,0.71824
1579581555.53523,52887552.00000,0.73958,0.72037
1579581615.18174,52953088.00000,0.72917,0.72125
1579581675.00998,53018624.00000,0.83333,0.73246
1579581734.65366,53084160.00000,0.77083,0.73630
1579581794.50886,53149696.00000,0.79167,0.74183
1579581853.82353,53215232.00000,0.72917,0.74057
1579581913.67988,53280768.00000,0.72917,0.73943
1579581973.60680,53346304.00000,0.80208,0.74569
1579582033.82035,53411840.00000,0.79167,0.75029
1579582093.68223,53477376.00000,0.88542,0.76380
1579582153.69597,53542912.00000,0.87500,0.77492
1579582213.69290,53608448.00000,0.78125,0.77556
1579582273.40265,53673984.00000,0.79167,0.77717
1579582333.26827,53739520.00000,0.79167,0.77862
1579582393.55146,53805056.00000,0.84375,0.78513
1579582453.45526,53870592.00000,0.82292,0.78891
1579582513.50919,53936128.00000,0.75000,0.78502
1579582573.15556,54001664.00000,0.83333,0.78985
1579582633.30603,54067200.00000,0.76042,0.78691
1579582693.16051,54132736.00000,0.81250,0.78947
1579582752.99526,54198272.00000,0.88542,0.79906
1579582814.23989,54263808.00000,0.86458,0.80561
1579582874.29971,54329344.00000,0.75000,0.80005
1579582942.96306,54394880.00000,0.76042,0.79609
1579583009.21016,54460416.00000,0.76042,0.79252
1579583082.79216,54525952.00000,0.75000,0.78827
1579583147.53552,54591488.00000,0.76042,0.78548
1579583211.12274,54657024.00000,0.75000,0.78194
1579583285.23791,54722560.00000,0.72917,0.77666
1579583348.78889,54788096.00000,0.71875,0.77087
1579583411.72684,54853632.00000,0.79167,0.77295
1579583475.41094,54919168.00000,0.73958,0.76961
1579583539.68484,54984704.00000,0.83333,0.77598
1579583609.94180,55050240.00000,0.79167,0.77755
1579583678.92278,55115776.00000,0.83333,0.78313
1579583742.18251,55181312.00000,0.85417,0.79023
1579583805.25791,55246848.00000,0.83333,0.79454
1579583867.97484,55312384.00000,0.83333,0.79842
1579583931.23049,55377920.00000,0.79167,0.79775
1579583994.62039,55443456.00000,0.80208,0.79818
1579584057.89163,55508992.00000,0.77083,0.79545
1579584121.86526,55574528.00000,0.79167,0.79507
1579584185.54273,55640064.00000,0.83333,0.79889
1579584247.68376,55705600.00000,0.75000,0.79400
1579584310.29787,55771136.00000,0.76042,0.79065
1579584371.39036,55836672.00000,0.76042,0.78762
1579584431.14179,55902208.00000,0.76042,0.78490
1579584490.48182,55967744.00000,0.80208,0.78662
1579584550.23229,56033280.00000,0.78125,0.78608
1579584609.70918,56098816.00000,0.73958,0.78143
1579584669.33693,56164352.00000,0.68750,0.77204
1579584728.85494,56229888.00000,0.70833,0.76567
1579584788.79257,56295424.00000,0.71875,0.76098
1579584848.96494,56360960.00000,0.77083,0.76196
1579584908.68862,56426496.00000,0.79167,0.76493
1579584968.26357,56492032.00000,0.73958,0.76240
1579585028.33121,56557568.00000,0.70833,0.75699
1579585087.89855,56623104.00000,0.78125,0.75942
1579585147.57317,56688640.00000,0.80208,0.76368
1579585207.52605,56754176.00000,0.79167,0.76648
1579585267.67691,56819712.00000,0.80208,0.77004
1579585327.28502,56885248.00000,0.81250,0.77429
1579585387.32291,56950784.00000,0.81250,0.77811
1579585447.35424,57016320.00000,0.75000,0.77530
1579585507.21277,57081856.00000,0.72917,0.77069
1579585567.40191,57147392.00000,0.76042,0.76966
1579585627.56897,57212928.00000,0.71875,0.76457
1579585687.46978,57278464.00000,0.72917,0.76103
1579585747.42063,57344000.00000,0.81250,0.76617
1579585807.38476,57409536.00000,0.80208,0.76977
1579585867.14973,57475072.00000,0.80208,0.77300
1579585926.92039,57540608.00000,0.85417,0.78111
1579585986.75947,57606144.00000,0.83333,0.78634
1579586046.67373,57671680.00000,0.77083,0.78479
1579586106.65300,57737216.00000,0.79167,0.78547
1579586166.55433,57802752.00000,0.82292,0.78922
1579586226.42707,57868288.00000,0.77083,0.78738
1579586286.50262,57933824.00000,0.76042,0.78468
1579586346.11788,57999360.00000,0.79167,0.78538
1579586405.89932,58064896.00000,0.81250,0.78809
1579586465.52681,58130432.00000,0.82292,0.79158
1579586525.67713,58195968.00000,0.82292,0.79471
1579586585.39917,58261504.00000,0.81250,0.79649
1579586645.31583,58327040.00000,0.81250,0.79809
1579586705.02728,58392576.00000,0.82292,0.80057
1579586764.69893,58458112.00000,0.84375,0.80489
1579586824.67849,58523648.00000,0.87500,0.81190
1579586885.08351,58589184.00000,0.79167,0.80988
1579586945.30927,58654720.00000,0.85417,0.81431
1579587005.00684,58720256.00000,0.78125,0.81100
1579587064.94067,58785792.00000,0.81250,0.81115
1579587124.82211,58851328.00000,0.82292,0.81233
1579587184.73782,58916864.00000,0.78125,0.80922
1579587244.24688,58982400.00000,0.86458,0.81476
1579587304.25246,59047936.00000,0.85417,0.81870
1579587364.44737,59113472.00000,0.83333,0.82016
1579587424.37490,59179008.00000,0.80208,0.81835
1579587484.26256,59244544.00000,0.80208,0.81673
1579587544.36111,59310080.00000,0.81250,0.81630
1579587604.26016,59375616.00000,0.80208,0.81488
1579587664.39960,59441152.00000,0.77083,0.81048
1579587724.77977,59506688.00000,0.75000,0.80443
1579587785.13386,59572224.00000,0.75000,0.79899
1579587844.74830,59637760.00000,0.78125,0.79721
1579587904.55378,59703296.00000,0.84375,0.80187
1579587965.50688,59768832.00000,0.84375,0.80605
1579588025.52282,59834368.00000,0.80208,0.80566
1579588085.51528,59899904.00000,0.76042,0.80113
1579588145.55377,59965440.00000,0.83333,0.80435

